From FATS to feets: Further improvements to an astronomical feature extraction tool based on machine learning

Machine learning algorithms are highly useful for the classification of time series data in astronomy in this era of peta-scale public survey data releases. These methods can facilitate the discovery of new unknown events in most astrophysical areas, as well as improving the analysis of samples of known phenomena. Machine learning algorithms use features extracted from collected data as input predictive variables. A public tool called Feature Analysis for Time Series (FATS) has proved an excellent workhorse for feature extraction, particularly light curve classification for variable objects. In this study, we present a major improvement to FATS, which corrects inconvenient design choices, minor details, and documentation for the re-engineering process. This improvement comprises a new Python package called "feets", which is important for future code-refactoring for astronomical software tools.

==> reports/flake8.txt <==
[Command] flake8 version 

2.5.4 (pep8: 1.7.0, mccabe: 0.2.1, pyflakes: 1.1.0) CPython 3.5.2 on Linux

-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-

[Command] flake8 FATS --count 

Errors: 767

FATS/Base.py:1:10: E231 missing whitespace after ','
FATS/Base.py:1:10: E401 multiple imports on one line
FATS/Base.py:1:14: E231 missing whitespace after ','
FATS/Base.py:3:1: E302 expected 2 blank lines, found 0
FATS/Base.py:5:1: E101 indentation contains mixed spaces and tabs
FATS/Base.py:5:1: W191 indentation contains tabs
FATS/Base.py:5:15: E225 missing whitespace around operator
FATS/Base.py:5:22: E901 TabError: inconsistent use of tabs and spaces in indentation
FATS/Base.py:6:1: E101 indentation contains mixed spaces and tabs
FATS/Base.py:6:5: E301 expected 1 blank line, found 0
FATS/Feature.py:56:32: E711 comparison to None should be 'if cond is None:'
FATS/Feature.py:58:36: E711 comparison to None should be 'if cond is None:'
FATS/Feature.py:61:80: E501 line too long (81 > 79 characters)
FATS/Feature.py:63:80: E501 line too long (99 > 79 characters)
FATS/Feature.py:67:76: E713 test for membership should be 'not in'
FATS/Feature.py:67:80: E501 line too long (99 > 79 characters)
FATS/Feature.py:68:80: E501 line too long (81 > 79 characters)
FATS/Feature.py:70:80: E501 line too long (99 > 79 characters)
FATS/Feature.py:84:72: E713 test for membership should be 'not in'
FATS/Feature.py:84:80: E501 line too long (95 > 79 characters)
FATS/Feature.py:87:80: E501 line too long (87 > 79 characters)
FATS/Feature.py:88:80: E501 line too long (103 > 79 characters)
FATS/Feature.py:93:80: E501 line too long (103 > 79 characters)
FATS/Feature.py:96:69: E901 SyntaxError: invalid syntax
FATS/Feature.py:96:80: E501 line too long (136 > 79 characters)
FATS/Feature.py:106:80: E501 line too long (136 > 79 characters)
FATS/Feature.py:111:80: E501 line too long (83 > 79 characters)
FATS/Feature.py:147:26: E712 comparison to True should be 'if cond is True:' or 'if cond:'
FATS/Feature.py:152:26: E712 comparison to True should be 'if cond is True:' or 'if cond:'
FATS/Feature.py:153:80: E501 line too long (123 > 79 characters)
FATS/Feature.py:157:26: E712 comparison to True should be 'if cond is True:' or 'if cond:'
FATS/Feature.py:163:1: W391 blank line at end of file
FATS/FeatureFunctionLib.py:237:80: E501 line too long (95 > 79 characters)
FATS/FeatureFunctionLib.py:237:96: E901 SyntaxError: invalid syntax
FATS/FeatureFunctionLib.py:255:80: E501 line too long (81 > 79 characters)
FATS/FeatureFunctionLib.py:302:80: E501 line too long (89 > 79 characters)
FATS/FeatureFunctionLib.py:436:80: E501 line too long (83 > 79 characters)
FATS/FeatureFunctionLib.py:807:80: E501 line too long (80 > 79 characters)
FATS/FeatureFunctionLib.py:826:80: E501 line too long (86 > 79 characters)
FATS/FeatureFunctionLib.py:849:80: E501 line too long (82 > 79 characters)
FATS/FeatureFunctionLib.py:874:80: E501 line too long (83 > 79 characters)
FATS/FeatureFunctionLib.py:885:80: E501 line too long (83 > 79 characters)
FATS/FeatureFunctionLib.py:1004:80: E501 line too long (84 > 79 characters)
FATS/FeatureFunctionLib.py:1020:80: E501 line too long (85 > 79 characters)
FATS/FeatureFunctionLib.py:1064:80: E501 line too long (86 > 79 characters)
FATS/FeatureFunctionLib.py:1073:80: E501 line too long (124 > 79 characters)
FATS/FeatureFunctionLib.py:1091:80: E501 line too long (108 > 79 characters)
FATS/FeatureFunctionLib.py:1104:80: E501 line too long (108 > 79 characters)
FATS/FeatureFunctionLib.py:1116:80: E501 line too long (108 > 79 characters)
FATS/FeatureFunctionLib.py:1128:80: E501 line too long (108 > 79 characters)
FATS/FeatureFunctionLib.py:1140:80: E501 line too long (108 > 79 characters)
FATS/FeatureFunctionLib.py:1152:80: E501 line too long (108 > 79 characters)
FATS/FeatureFunctionLib.py:1164:80: E501 line too long (108 > 79 characters)
FATS/FeatureFunctionLib.py:1176:80: E501 line too long (108 > 79 characters)
FATS/FeatureFunctionLib.py:1188:80: E501 line too long (108 > 79 characters)
FATS/FeatureFunctionLib.py:1200:80: E501 line too long (108 > 79 characters)
FATS/FeatureFunctionLib.py:1212:80: E501 line too long (108 > 79 characters)
FATS/FeatureFunctionLib.py:1224:80: E501 line too long (108 > 79 characters)
FATS/FeatureFunctionLib.py:1236:80: E501 line too long (108 > 79 characters)
FATS/FeatureFunctionLib.py:1248:80: E501 line too long (108 > 79 characters)
FATS/FeatureFunctionLib.py:1260:80: E501 line too long (108 > 79 characters)
FATS/FeatureFunctionLib.py:1273:80: E501 line too long (108 > 79 characters)
FATS/FeatureFunctionLib.py:1285:80: E501 line too long (108 > 79 characters)
FATS/FeatureFunctionLib.py:1297:80: E501 line too long (108 > 79 characters)
FATS/FeatureFunctionLib.py:1309:80: E501 line too long (108 > 79 characters)
FATS/FeatureFunctionLib.py:1321:80: E501 line too long (108 > 79 characters)
FATS/FeatureFunctionLib.py:1333:80: E501 line too long (108 > 79 characters)
FATS/FeatureFunctionLib.py:1345:80: E501 line too long (108 > 79 characters)
FATS/FeatureFunctionLib.py:1357:80: E501 line too long (108 > 79 characters)
FATS/FeatureFunctionLib.py:1374:17: W503 line break before binary operator
FATS/FeatureFunctionLib.py:1401:80: E501 line too long (93 > 79 characters)
FATS/FeatureFunctionLib.py:1401:86: E203 whitespace before ','
FATS/FeatureFunctionLib.py:1402:80: E501 line too long (101 > 79 characters)
FATS/FeatureFunctionLib.py:1402:93: E203 whitespace before ','
FATS/FeatureFunctionLib.py:1403:80: E501 line too long (101 > 79 characters)
FATS/FeatureFunctionLib.py:1403:93: E203 whitespace before ','
FATS/FeatureFunctionLib.py:1424:80: E501 line too long (116 > 79 characters)
FATS/FeatureFunctionLib.py:1436:80: E501 line too long (116 > 79 characters)
FATS/PreprocessLC.py:3:1: E302 expected 2 blank lines, found 1
FATS/PreprocessLC.py:5:1: W191 indentation contains tabs
FATS/PreprocessLC.py:7:1: W191 indentation contains tabs
FATS/PreprocessLC.py:8:1: W191 indentation contains tabs
FATS/PreprocessLC.py:9:1: W191 indentation contains tabs
FATS/PreprocessLC.py:10:1: W191 indentation contains tabs
FATS/PreprocessLC.py:11:1: W191 indentation contains tabs
FATS/PreprocessLC.py:13:1: W191 indentation contains tabs
FATS/PreprocessLC.py:15:1: W191 indentation contains tabs
FATS/PreprocessLC.py:16:1: W191 indentation contains tabs
FATS/PreprocessLC.py:17:1: W191 indentation contains tabs
FATS/PreprocessLC.py:17:17: W291 trailing whitespace
FATS/PreprocessLC.py:19:1: W191 indentation contains tabs
FATS/PreprocessLC.py:19:12: F821 undefined name 'xrange'
FATS/PreprocessLC.py:20:1: W191 indentation contains tabs
FATS/PreprocessLC.py:20:1: W293 blank line contains whitespace
FATS/PreprocessLC.py:21:1: W191 indentation contains tabs
FATS/PreprocessLC.py:21:80: E501 line too long (115 > 79 characters)
FATS/PreprocessLC.py:21:114: E203 whitespace before ':'
FATS/PreprocessLC.py:22:1: W191 indentation contains tabs
FATS/PreprocessLC.py:22:1: W293 blank line contains whitespace
FATS/PreprocessLC.py:23:1: W191 indentation contains tabs
FATS/PreprocessLC.py:24:1: W191 indentation contains tabs
FATS/PreprocessLC.py:25:1: W191 indentation contains tabs
FATS/PreprocessLC.py:28:1: W191 indentation contains tabs
FATS/PreprocessLC.py:28:3: E303 too many blank lines (2)
FATS/PreprocessLC.py:28:34: W291 trailing whitespace
FATS/PreprocessLC.py:29:1: W191 indentation contains tabs
FATS/PreprocessLC.py:29:32: W291 trailing whitespace
FATS/PreprocessLC.py:30:1: W191 indentation contains tabs
FATS/PreprocessLC.py:30:36: W291 trailing whitespace
FATS/PreprocessLC.py:32:1: W191 indentation contains tabs
FATS/__init__.py:1:1: F401 'ReadLC_MACHO' imported but unused
FATS/__init__.py:2:1: F401 'FeatureSpace' imported but unused
FATS/__init__.py:3:1: F401 'Align_LC' imported but unused
FATS/__init__.py:4:1: F401 'Preprocess_LC' imported but unused
FATS/alignLC.py:16:22: F821 undefined name 'xrange'
FATS/alignLC.py:35:5: E303 too many blank lines (2)
FATS/alignLC.py:44:22: F821 undefined name 'xrange'
FATS/alignLC.py:59:20: E222 multiple spaces after operator
FATS/alignLC.py:62:5: E265 block comment should start with '# '
FATS/featureFunction.py:1:1: F401 'os' imported but unused
FATS/featureFunction.py:1:1: F401 'sys' imported but unused
FATS/featureFunction.py:1:1: F401 'time' imported but unused
FATS/featureFunction.py:1:10: E231 missing whitespace after ','
FATS/featureFunction.py:1:10: E401 multiple imports on one line
FATS/featureFunction.py:1:14: E231 missing whitespace after ','
FATS/featureFunction.py:2:1: F401 'np' imported but unused
FATS/featureFunction.py:3:1: F401 'pd' imported but unused
FATS/featureFunction.py:4:1: F401 'plt' imported but unused
FATS/featureFunction.py:5:1: F401 'Base' imported but unused
FATS/featureFunction.py:6:1: F401 'FeatureFunctionLib.*' imported but unused
FATS/featureFunction.py:6:1: F403 'from FeatureFunctionLib import *' used; unable to detect undefined names
FATS/featureFunction.py:6:33: W292 no newline at end of file
FATS/import_lc_cluster.py:2:1: E265 block comment should start with '# '
FATS/import_lc_cluster.py:3:1: F401 'np' imported but unused
FATS/import_lc_cluster.py:5:1: E302 expected 2 blank lines, found 1
FATS/import_lc_cluster.py:8:5: E303 too many blank lines (2)
FATS/import_lc_cluster.py:8:22: E231 missing whitespace after ','
FATS/import_lc_cluster.py:10:22: E225 missing whitespace around operator
FATS/import_lc_cluster.py:18:9: E265 block comment should start with '# '
FATS/import_lc_cluster.py:23:9: E303 too many blank lines (2)
FATS/import_lc_cluster.py:23:18: F821 undefined name 'xrange'
FATS/import_lc_cluster.py:36:1: W293 blank line contains whitespace
FATS/import_lc_cluster.py:36:1: W391 blank line at end of file
FATS/import_lightcurve.py:2:1: E265 block comment should start with '# '
FATS/import_lightcurve.py:5:1: E302 expected 2 blank lines, found 1
FATS/import_lightcurve.py:8:5: E303 too many blank lines (2)
FATS/import_lightcurve.py:8:22: E231 missing whitespace after ','
FATS/import_lightcurve.py:10:16: E225 missing whitespace around operator
FATS/import_lightcurve.py:15:27: E231 missing whitespace after ','
FATS/import_lightcurve.py:18:9: F841 local variable 'delimiter' is assigned to but never used
FATS/import_lightcurve.py:19:25: E231 missing whitespace after ','
FATS/import_lightcurve.py:26:13: E265 block comment should start with '# '
FATS/import_lightcurve.py:31:13: E221 multiple spaces before operator
FATS/import_lightcurve.py:31:21: E231 missing whitespace after ','
FATS/import_lightcurve.py:32:21: E231 missing whitespace after ','
FATS/import_lightcurve.py:33:19: E231 missing whitespace after ','
FATS/import_lightcurve.py:39:1: W293 blank line contains whitespace
FATS/import_lightcurve.py:39:1: W391 blank line at end of file
FATS/lomb.py:1:22: W291 trailing whitespace
FATS/lomb.py:2:66: W291 trailing whitespace
FATS/lomb.py:3:1: W293 blank line contains whitespace
FATS/lomb.py:4:71: W291 trailing whitespace
FATS/lomb.py:5:61: W291 trailing whitespace
FATS/lomb.py:6:71: W291 trailing whitespace
FATS/lomb.py:7:73: W291 trailing whitespace
FATS/lomb.py:8:71: W291 trailing whitespace
FATS/lomb.py:9:70: W291 trailing whitespace
FATS/lomb.py:10:61: W291 trailing whitespace
FATS/lomb.py:11:39: W291 trailing whitespace
FATS/lomb.py:12:1: W293 blank line contains whitespace
FATS/lomb.py:13:10: W291 trailing whitespace
FATS/lomb.py:14:47: W291 trailing whitespace
FATS/lomb.py:15:40: W291 trailing whitespace
FATS/lomb.py:16:1: W293 blank line contains whitespace
FATS/lomb.py:17:9: W291 trailing whitespace
FATS/lomb.py:18:17: W291 trailing whitespace
FATS/lomb.py:19:16: W291 trailing whitespace
FATS/lomb.py:20:25: W291 trailing whitespace
FATS/lomb.py:21:21: W291 trailing whitespace
FATS/lomb.py:22:55: W291 trailing whitespace
FATS/lomb.py:23:1: W293 blank line contains whitespace
FATS/lomb.py:24:11: W291 trailing whitespace
FATS/lomb.py:25:37: W291 trailing whitespace
FATS/lomb.py:26:28: W291 trailing whitespace
FATS/lomb.py:27:64: W291 trailing whitespace
FATS/lomb.py:28:32: W291 trailing whitespace
FATS/lomb.py:29:1: W293 blank line contains whitespace
FATS/lomb.py:30:4: W291 trailing whitespace
FATS/lomb.py:31:20: W291 trailing whitespace
FATS/lomb.py:32:24: W291 trailing whitespace
FATS/lomb.py:33:1: W293 blank line contains whitespace
FATS/lomb.py:34:1: E302 expected 2 blank lines, found 1
FATS/lomb.py:34:32: W291 trailing whitespace
FATS/lomb.py:35:3: E111 indentation is not a multiple of four
FATS/lomb.py:35:4: W291 trailing whitespace
FATS/lomb.py:36:64: W291 trailing whitespace
FATS/lomb.py:37:64: W291 trailing whitespace
FATS/lomb.py:38:66: W291 trailing whitespace
FATS/lomb.py:39:65: W291 trailing whitespace
FATS/lomb.py:40:13: W291 trailing whitespace
FATS/lomb.py:41:8: W291 trailing whitespace
FATS/lomb.py:42:9: W291 trailing whitespace
FATS/lomb.py:43:8: W291 trailing whitespace
FATS/lomb.py:44:8: W291 trailing whitespace
FATS/lomb.py:45:8: W291 trailing whitespace
FATS/lomb.py:46:11: W291 trailing whitespace
FATS/lomb.py:47:1: W293 blank line contains whitespace
FATS/lomb.py:48:6: W291 trailing whitespace
FATS/lomb.py:49:3: E111 indentation is not a multiple of four
FATS/lomb.py:49:7: E225 missing whitespace around operator
FATS/lomb.py:49:10: E231 missing whitespace after ','
FATS/lomb.py:49:12: E231 missing whitespace after ','
FATS/lomb.py:49:14: E231 missing whitespace after ','
FATS/lomb.py:49:16: E231 missing whitespace after ','
FATS/lomb.py:49:18: E231 missing whitespace after ','
FATS/lomb.py:49:21: E231 missing whitespace after ','
FATS/lomb.py:49:25: E231 missing whitespace after ','
FATS/lomb.py:49:29: E231 missing whitespace after ','
FATS/lomb.py:49:34: E231 missing whitespace after ','
FATS/lomb.py:49:40: E231 missing whitespace after ','
FATS/lomb.py:49:48: W291 trailing whitespace
FATS/lomb.py:50:3: E111 indentation is not a multiple of four
FATS/lomb.py:50:13: E203 whitespace before ':'
FATS/lomb.py:50:15: W291 trailing whitespace
FATS/lomb.py:51:48: E901 SyntaxError: invalid syntax
FATS/lomb.py:51:48: W291 trailing whitespace
FATS/lomb.py:52:11: W291 trailing whitespace
FATS/lomb.py:53:1: W293 blank line contains whitespace
FATS/lomb.py:54:3: E111 indentation is not a multiple of four
FATS/lomb.py:54:5: E225 missing whitespace around operator
FATS/lomb.py:54:13: W291 trailing whitespace
FATS/lomb.py:55:3: E111 indentation is not a multiple of four
FATS/lomb.py:55:21: W291 trailing whitespace
FATS/lomb.py:56:11: E225 missing whitespace around operator
FATS/lomb.py:56:20: W291 trailing whitespace
FATS/lomb.py:57:3: E111 indentation is not a multiple of four
FATS/lomb.py:57:8: W291 trailing whitespace
FATS/lomb.py:58:35: W291 trailing whitespace
FATS/lomb.py:59:15: E201 whitespace after '('
FATS/lomb.py:59:20: E201 whitespace after '('
FATS/lomb.py:59:24: E203 whitespace before ','
FATS/lomb.py:59:28: E202 whitespace before ')'
FATS/lomb.py:59:37: E202 whitespace before ')'
FATS/lomb.py:59:39: W291 trailing whitespace
FATS/lomb.py:60:18: W291 trailing whitespace
FATS/lomb.py:61:19: W291 trailing whitespace
FATS/lomb.py:62:8: E225 missing whitespace around operator
FATS/lomb.py:62:14: W291 trailing whitespace
FATS/lomb.py:63:25: E231 missing whitespace after ','
FATS/lomb.py:63:32: E701 multiple statements on one line (colon)
FATS/lomb.py:63:49: W291 trailing whitespace
FATS/lomb.py:64:45: W291 trailing whitespace
FATS/lomb.py:65:25: E231 missing whitespace after ','
FATS/lomb.py:65:31: E231 missing whitespace after ','
FATS/lomb.py:65:36: W291 trailing whitespace
FATS/lomb.py:66:7: E111 indentation is not a multiple of four
FATS/lomb.py:66:11: E225 missing whitespace around operator
FATS/lomb.py:66:36: W291 trailing whitespace
FATS/lomb.py:67:7: E111 indentation is not a multiple of four
FATS/lomb.py:67:41: W291 trailing whitespace
FATS/lomb.py:68:1: W293 blank line contains whitespace
FATS/lomb.py:69:1: E302 expected 2 blank lines, found 1
FATS/lomb.py:69:13: E231 missing whitespace after ','
FATS/lomb.py:69:15: E231 missing whitespace after ','
FATS/lomb.py:69:20: E231 missing whitespace after ','
FATS/lomb.py:69:36: W291 trailing whitespace
FATS/lomb.py:70:3: E111 indentation is not a multiple of four
FATS/lomb.py:70:20: W291 trailing whitespace
FATS/lomb.py:71:71: W291 trailing whitespace
FATS/lomb.py:72:69: W291 trailing whitespace
FATS/lomb.py:73:65: W291 trailing whitespace
FATS/lomb.py:74:70: W291 trailing whitespace
FATS/lomb.py:75:67: W291 trailing whitespace
FATS/lomb.py:76:71: W291 trailing whitespace
FATS/lomb.py:77:64: W291 trailing whitespace
FATS/lomb.py:78:65: W291 trailing whitespace
FATS/lomb.py:79:70: W291 trailing whitespace
FATS/lomb.py:80:74: W291 trailing whitespace
FATS/lomb.py:81:61: W291 trailing whitespace
FATS/lomb.py:82:1: W293 blank line contains whitespace
FATS/lomb.py:83:13: W291 trailing whitespace
FATS/lomb.py:84:39: W291 trailing whitespace
FATS/lomb.py:85:30: W291 trailing whitespace
FATS/lomb.py:86:66: W291 trailing whitespace
FATS/lomb.py:87:26: W291 trailing whitespace
FATS/lomb.py:88:1: W293 blank line contains whitespace
FATS/lomb.py:89:13: W291 trailing whitespace
FATS/lomb.py:90:55: W291 trailing whitespace
FATS/lomb.py:91:58: W291 trailing whitespace
FATS/lomb.py:92:34: W291 trailing whitespace
FATS/lomb.py:93:70: W291 trailing whitespace
FATS/lomb.py:94:68: W291 trailing whitespace
FATS/lomb.py:95:26: W291 trailing whitespace
FATS/lomb.py:96:1: W293 blank line contains whitespace
FATS/lomb.py:97:12: W291 trailing whitespace
FATS/lomb.py:98:54: W291 trailing whitespace
FATS/lomb.py:99:70: W291 trailing whitespace
FATS/lomb.py:100:69: W291 trailing whitespace
FATS/lomb.py:101:62: W291 trailing whitespace
FATS/lomb.py:102:70: W291 trailing whitespace
FATS/lomb.py:103:58: W291 trailing whitespace
FATS/lomb.py:104:33: W291 trailing whitespace
FATS/lomb.py:105:1: W293 blank line contains whitespace
FATS/lomb.py:106:11: W291 trailing whitespace
FATS/lomb.py:107:25: W291 trailing whitespace
FATS/lomb.py:108:57: W291 trailing whitespace
FATS/lomb.py:109:6: W291 trailing whitespace
FATS/lomb.py:110:3: E114 indentation is not a multiple of four (comment)
FATS/lomb.py:110:3: E265 block comment should start with '# '
FATS/lomb.py:110:36: W291 trailing whitespace
FATS/lomb.py:111:3: E111 indentation is not a multiple of four
FATS/lomb.py:111:19: W291 trailing whitespace
FATS/lomb.py:112:3: E111 indentation is not a multiple of four
FATS/lomb.py:112:18: W291 trailing whitespace
FATS/lomb.py:113:33: W291 trailing whitespace
FATS/lomb.py:114:11: W291 trailing whitespace
FATS/lomb.py:115:1: W293 blank line contains whitespace
FATS/lomb.py:116:3: E111 indentation is not a multiple of four
FATS/lomb.py:116:7: E221 multiple spaces before operator
FATS/lomb.py:116:27: W291 trailing whitespace
FATS/lomb.py:117:3: E111 indentation is not a multiple of four
FATS/lomb.py:119:3: E111 indentation is not a multiple of four
FATS/lomb.py:120:3: E111 indentation is not a multiple of four
FATS/lomb.py:120:38: E262 inline comment should start with '# '
FATS/lomb.py:120:65: W291 trailing whitespace
FATS/lomb.py:121:3: E111 indentation is not a multiple of four
FATS/lomb.py:121:47: W291 trailing whitespace
FATS/lomb.py:122:1: W293 blank line contains whitespace
FATS/lomb.py:123:3: E111 indentation is not a multiple of four
FATS/lomb.py:123:24: W291 trailing whitespace
FATS/lomb.py:124:20: W291 trailing whitespace
FATS/lomb.py:125:1: W293 blank line contains whitespace
FATS/lomb.py:126:3: E111 indentation is not a multiple of four
FATS/lomb.py:126:23: W291 trailing whitespace
FATS/lomb.py:127:1: W293 blank line contains whitespace
FATS/lomb.py:128:3: E114 indentation is not a multiple of four (comment)
FATS/lomb.py:128:3: E265 block comment should start with '# '
FATS/lomb.py:128:30: W291 trailing whitespace
FATS/lomb.py:129:3: E111 indentation is not a multiple of four
FATS/lomb.py:129:17: W291 trailing whitespace
FATS/lomb.py:130:3: E114 indentation is not a multiple of four (comment)
FATS/lomb.py:130:3: E265 block comment should start with '# '
FATS/lomb.py:130:47: W291 trailing whitespace
FATS/lomb.py:131:3: E111 indentation is not a multiple of four
FATS/lomb.py:131:43: W291 trailing whitespace
FATS/lomb.py:132:3: E114 indentation is not a multiple of four (comment)
FATS/lomb.py:132:27: W291 trailing whitespace
FATS/lomb.py:133:3: E111 indentation is not a multiple of four
FATS/lomb.py:133:17: W291 trailing whitespace
FATS/lomb.py:134:3: E111 indentation is not a multiple of four
FATS/lomb.py:134:17: W291 trailing whitespace
FATS/lomb.py:135:3: E111 indentation is not a multiple of four
FATS/lomb.py:135:19: W291 trailing whitespace
FATS/lomb.py:136:1: W293 blank line contains whitespace
FATS/lomb.py:137:3: E114 indentation is not a multiple of four (comment)
FATS/lomb.py:137:3: E265 block comment should start with '# '
FATS/lomb.py:137:44: W291 trailing whitespace
FATS/lomb.py:138:3: E111 indentation is not a multiple of four
FATS/lomb.py:138:37: W291 trailing whitespace
FATS/lomb.py:139:3: E111 indentation is not a multiple of four
FATS/lomb.py:139:37: W291 trailing whitespace
FATS/lomb.py:140:1: W293 blank line contains whitespace
FATS/lomb.py:141:3: E111 indentation is not a multiple of four
FATS/lomb.py:141:6: E221 multiple spaces before operator
FATS/lomb.py:141:26: W291 trailing whitespace
FATS/lomb.py:142:3: E111 indentation is not a multiple of four
FATS/lomb.py:142:15: W291 trailing whitespace
FATS/lomb.py:143:3: E111 indentation is not a multiple of four
FATS/lomb.py:143:5: E221 multiple spaces before operator
FATS/lomb.py:143:31: W291 trailing whitespace
FATS/lomb.py:144:3: E111 indentation is not a multiple of four
FATS/lomb.py:144:6: E221 multiple spaces before operator
FATS/lomb.py:144:26: W291 trailing whitespace
FATS/lomb.py:145:1: W293 blank line contains whitespace
FATS/lomb.py:146:3: E111 indentation is not a multiple of four
FATS/lomb.py:146:25: W291 trailing whitespace
FATS/lomb.py:147:24: E231 missing whitespace after ','
FATS/lomb.py:147:28: E231 missing whitespace after ','
FATS/lomb.py:147:33: E231 missing whitespace after ','
FATS/lomb.py:147:39: E231 missing whitespace after ','
FATS/lomb.py:147:45: W291 trailing whitespace
FATS/lomb.py:148:19: E231 missing whitespace after ','
FATS/lomb.py:148:23: E231 missing whitespace after ','
FATS/lomb.py:148:28: E231 missing whitespace after ','
FATS/lomb.py:148:35: E231 missing whitespace after ','
FATS/lomb.py:148:41: W291 trailing whitespace
FATS/lomb.py:149:1: W293 blank line contains whitespace
FATS/lomb.py:150:3: E114 indentation is not a multiple of four (comment)
FATS/lomb.py:150:3: E265 block comment should start with '# '
FATS/lomb.py:150:36: W291 trailing whitespace
FATS/lomb.py:151:3: E111 indentation is not a multiple of four
FATS/lomb.py:151:14: E201 whitespace after '('
FATS/lomb.py:151:18: E202 whitespace before ')'
FATS/lomb.py:151:29: W291 trailing whitespace
FATS/lomb.py:152:3: E111 indentation is not a multiple of four
FATS/lomb.py:152:14: E201 whitespace after '('
FATS/lomb.py:152:18: E202 whitespace before ')'
FATS/lomb.py:152:29: W291 trailing whitespace
FATS/lomb.py:153:1: W293 blank line contains whitespace
FATS/lomb.py:154:3: E111 indentation is not a multiple of four
FATS/lomb.py:154:22: W291 trailing whitespace
FATS/lomb.py:155:3: E111 indentation is not a multiple of four
FATS/lomb.py:155:22: W291 trailing whitespace
FATS/lomb.py:156:3: E111 indentation is not a multiple of four
FATS/lomb.py:156:18: W291 trailing whitespace
FATS/lomb.py:157:3: E111 indentation is not a multiple of four
FATS/lomb.py:157:18: W291 trailing whitespace
FATS/lomb.py:158:3: E111 indentation is not a multiple of four
FATS/lomb.py:158:18: W291 trailing whitespace
FATS/lomb.py:159:3: E111 indentation is not a multiple of four
FATS/lomb.py:159:18: W291 trailing whitespace
FATS/lomb.py:160:1: W293 blank line contains whitespace
FATS/lomb.py:161:3: E111 indentation is not a multiple of four
FATS/lomb.py:161:5: E221 multiple spaces before operator
FATS/lomb.py:161:24: W291 trailing whitespace
FATS/lomb.py:162:1: W293 blank line contains whitespace
FATS/lomb.py:163:3: E114 indentation is not a multiple of four (comment)
FATS/lomb.py:163:3: E265 block comment should start with '# '
FATS/lomb.py:163:45: W291 trailing whitespace
FATS/lomb.py:164:3: E111 indentation is not a multiple of four
FATS/lomb.py:164:21: E201 whitespace after '('
FATS/lomb.py:164:25: E202 whitespace before ')'
FATS/lomb.py:164:27: W291 trailing whitespace
FATS/lomb.py:165:3: E111 indentation is not a multiple of four
FATS/lomb.py:165:21: W291 trailing whitespace
FATS/lomb.py:166:3: E111 indentation is not a multiple of four
FATS/lomb.py:166:21: W291 trailing whitespace
FATS/lomb.py:167:1: W293 blank line contains whitespace
FATS/lomb.py:168:3: E111 indentation is not a multiple of four
FATS/lomb.py:168:6: E221 multiple spaces before operator
FATS/lomb.py:168:25: W291 trailing whitespace
FATS/lomb.py:169:3: E111 indentation is not a multiple of four
FATS/lomb.py:169:6: E221 multiple spaces before operator
FATS/lomb.py:169:39: W291 trailing whitespace
FATS/lomb.py:170:3: E111 indentation is not a multiple of four
FATS/lomb.py:170:6: E221 multiple spaces before operator
FATS/lomb.py:170:37: W291 trailing whitespace
FATS/lomb.py:171:3: E111 indentation is not a multiple of four
FATS/lomb.py:171:38: W291 trailing whitespace
FATS/lomb.py:172:3: E111 indentation is not a multiple of four
FATS/lomb.py:172:42: W291 trailing whitespace
FATS/lomb.py:173:1: W293 blank line contains whitespace
FATS/lomb.py:174:3: E111 indentation is not a multiple of four
FATS/lomb.py:174:44: W291 trailing whitespace
FATS/lomb.py:175:3: E111 indentation is not a multiple of four
FATS/lomb.py:175:32: W291 trailing whitespace
FATS/lomb.py:176:3: E111 indentation is not a multiple of four
FATS/lomb.py:176:19: W291 trailing whitespace
FATS/lomb.py:177:3: E111 indentation is not a multiple of four
FATS/lomb.py:177:22: W291 trailing whitespace
FATS/lomb.py:178:1: W293 blank line contains whitespace
FATS/lomb.py:179:1: W293 blank line contains whitespace
FATS/lomb.py:180:3: E114 indentation is not a multiple of four (comment)
FATS/lomb.py:180:3: E265 block comment should start with '# '
FATS/lomb.py:180:3: E303 too many blank lines (2)
FATS/lomb.py:180:27: W291 trailing whitespace
FATS/lomb.py:181:3: E114 indentation is not a multiple of four (comment)
FATS/lomb.py:181:3: E265 block comment should start with '# '
FATS/lomb.py:181:20: W291 trailing whitespace
FATS/lomb.py:182:3: E114 indentation is not a multiple of four (comment)
FATS/lomb.py:182:3: E265 block comment should start with '# '
FATS/lomb.py:182:26: W291 trailing whitespace
FATS/lomb.py:183:3: E114 indentation is not a multiple of four (comment)
FATS/lomb.py:183:3: E265 block comment should start with '# '
FATS/lomb.py:183:19: W291 trailing whitespace
FATS/lomb.py:184:3: E114 indentation is not a multiple of four (comment)
FATS/lomb.py:184:3: E265 block comment should start with '# '
FATS/lomb.py:184:32: W291 trailing whitespace
FATS/lomb.py:185:3: E114 indentation is not a multiple of four (comment)
FATS/lomb.py:185:3: E265 block comment should start with '# '
FATS/lomb.py:185:40: W291 trailing whitespace
FATS/lomb.py:186:1: W293 blank line contains whitespace
FATS/lomb.py:187:3: E114 indentation is not a multiple of four (comment)
FATS/lomb.py:187:3: E265 block comment should start with '# '
FATS/lomb.py:187:47: W291 trailing whitespace
FATS/lomb.py:188:3: E111 indentation is not a multiple of four
FATS/lomb.py:188:20: W291 trailing whitespace
FATS/lomb.py:189:3: E111 indentation is not a multiple of four
FATS/lomb.py:189:25: W291 trailing whitespace
FATS/lomb.py:190:3: E111 indentation is not a multiple of four
FATS/lomb.py:190:19: W291 trailing whitespace
FATS/lomb.py:191:1: W293 blank line contains whitespace
FATS/lomb.py:192:3: E111 indentation is not a multiple of four
FATS/lomb.py:192:18: W291 trailing whitespace
FATS/lomb.py:193:32: W291 trailing whitespace
FATS/lomb.py:194:1: W293 blank line contains whitespace
FATS/lomb.py:195:3: E111 indentation is not a multiple of four
FATS/lomb.py:195:13: E231 missing whitespace after ','
FATS/lomb.py:195:17: E231 missing whitespace after ','
FATS/lomb.py:195:22: E231 missing whitespace after ','
FATS/lomb.py:195:27: E231 missing whitespace after ','
FATS/lomb.py:195:32: W291 trailing whitespace
FATS/lomb.py:196:1: W293 blank line contains whitespace
FATS/lomb.py:197:1: E302 expected 2 blank lines, found 1
FATS/lomb.py:197:43: W291 trailing whitespace
FATS/lomb.py:198:3: E111 indentation is not a multiple of four
FATS/lomb.py:198:47: W291 trailing whitespace
FATS/lomb.py:199:74: W291 trailing whitespace
FATS/lomb.py:200:6: W291 trailing whitespace
FATS/lomb.py:201:3: E111 indentation is not a multiple of four
FATS/lomb.py:201:19: W291 trailing whitespace
FATS/lomb.py:202:3: E111 indentation is not a multiple of four
FATS/lomb.py:202:25: W291 trailing whitespace
FATS/lomb.py:203:3: E111 indentation is not a multiple of four
FATS/lomb.py:203:18: W291 trailing whitespace
FATS/lomb.py:204:3: E111 indentation is not a multiple of four
FATS/lomb.py:204:31: W291 trailing whitespace
FATS/lomb.py:205:3: E111 indentation is not a multiple of four
FATS/lomb.py:205:39: W291 trailing whitespace
FATS/lomb.py:206:3: E111 indentation is not a multiple of four
FATS/lomb.py:206:13: W291 trailing whitespace
FATS/test_library.py:5:1: F401 'ReadLC_MACHO' imported but unused
FATS/test_library.py:6:1: F401 'Preprocess_LC' imported but unused
FATS/test_library.py:7:1: F401 'Align_LC' imported but unused
FATS/test_library.py:8:1: F401 'os' imported but unused
FATS/test_library.py:9:1: F401 'tarfile' imported but unused
FATS/test_library.py:10:1: F401 'sys' imported but unused
FATS/test_library.py:11:1: F401 'pd' imported but unused
FATS/test_library.py:14:1: E302 expected 2 blank lines, found 1
FATS/test_library.py:16:1: W191 indentation contains tabs
FATS/test_library.py:17:1: W191 indentation contains tabs
FATS/test_library.py:17:5: E225 missing whitespace around operator
FATS/test_library.py:18:1: W191 indentation contains tabs
FATS/test_library.py:18:42: E251 unexpected spaces around keyword / parameter equals
FATS/test_library.py:19:1: W191 indentation contains tabs
FATS/test_library.py:20:1: W191 indentation contains tabs
FATS/test_library.py:20:2: F841 local variable 'mjd2' is assigned to but never used
FATS/test_library.py:20:6: E225 missing whitespace around operator
FATS/test_library.py:21:1: W191 indentation contains tabs
FATS/test_library.py:21:2: F841 local variable 'error2' is assigned to but never used
FATS/test_library.py:21:43: E251 unexpected spaces around keyword / parameter equals
FATS/test_library.py:22:1: W191 indentation contains tabs
FATS/test_library.py:23:1: W191 indentation contains tabs
FATS/test_library.py:24:1: W191 indentation contains tabs
FATS/test_library.py:25:1: W191 indentation contains tabs
FATS/test_library.py:25:80: E501 line too long (95 > 79 characters)
FATS/test_library.py:26:1: W191 indentation contains tabs
FATS/test_library.py:28:1: E302 expected 2 blank lines, found 1
FATS/test_library.py:30:1: W191 indentation contains tabs
FATS/test_library.py:30:3: E225 missing whitespace around operator
FATS/test_library.py:31:1: W191 indentation contains tabs
FATS/test_library.py:32:1: W191 indentation contains tabs
FATS/test_library.py:33:1: W191 indentation contains tabs
FATS/test_library.py:33:19: E231 missing whitespace after ','
FATS/test_library.py:34:1: W191 indentation contains tabs
FATS/test_library.py:35:1: W191 indentation contains tabs
FATS/test_library.py:36:1: W191 indentation contains tabs
FATS/test_library.py:36:2: E101 indentation contains mixed spaces and tabs
FATS/test_library.py:37:1: W191 indentation contains tabs
FATS/test_library.py:37:2: E101 indentation contains mixed spaces and tabs
FATS/test_library.py:37:15: E231 missing whitespace after ','
FATS/test_library.py:37:28: E201 whitespace after '('
FATS/test_library.py:37:38: E201 whitespace after '('
FATS/test_library.py:37:55: E225 missing whitespace around operator
FATS/test_library.py:38:1: W191 indentation contains tabs
FATS/test_library.py:38:15: E225 missing whitespace around operator
FATS/test_library.py:39:1: W191 indentation contains tabs
FATS/test_library.py:40:1: W191 indentation contains tabs
FATS/test_library.py:45:1: W191 indentation contains tabs
FATS/test_library.py:45:13: E225 missing whitespace around operator
FATS/test_library.py:46:1: W191 indentation contains tabs
FATS/test_library.py:46:14: E225 missing whitespace around operator
FATS/test_library.py:47:1: W191 indentation contains tabs
FATS/test_library.py:48:1: W191 indentation contains tabs
FATS/test_library.py:50:1: E302 expected 2 blank lines, found 1
FATS/test_library.py:52:1: W191 indentation contains tabs
FATS/test_library.py:53:1: W191 indentation contains tabs
FATS/test_library.py:54:1: W191 indentation contains tabs
FATS/test_library.py:55:1: W191 indentation contains tabs
FATS/test_library.py:55:23: E231 missing whitespace after ','
FATS/test_library.py:56:1: W191 indentation contains tabs
FATS/test_library.py:57:1: W191 indentation contains tabs
FATS/test_library.py:57:12: F821 undefined name 'xrange'
FATS/test_library.py:58:1: W191 indentation contains tabs
FATS/test_library.py:59:1: W191 indentation contains tabs
FATS/test_library.py:60:1: W191 indentation contains tabs
FATS/test_library.py:60:28: E231 missing whitespace after ','
FATS/test_library.py:61:1: W191 indentation contains tabs
FATS/test_library.py:62:1: W191 indentation contains tabs
FATS/test_library.py:63:1: W191 indentation contains tabs
FATS/test_library.py:66:80: E501 line too long (98 > 79 characters)
FATS/test_library.py:71:80: E501 line too long (82 > 79 characters)
FATS/test_library.py:74:80: E501 line too long (98 > 79 characters)
FATS/test_library.py:79:80: E501 line too long (82 > 79 characters)
FATS/test_library.py:82:80: E501 line too long (98 > 79 characters)
FATS/test_library.py:87:80: E501 line too long (82 > 79 characters)
FATS/test_library.py:90:80: E501 line too long (98 > 79 characters)
FATS/test_library.py:95:80: E501 line too long (82 > 79 characters)
FATS/test_library.py:97:1: E302 expected 2 blank lines, found 1
FATS/test_library.py:98:1: W191 indentation contains tabs
FATS/test_library.py:98:80: E501 line too long (96 > 79 characters)
FATS/test_library.py:100:1: W191 indentation contains tabs
FATS/test_library.py:101:1: W191 indentation contains tabs
FATS/test_library.py:101:3: E225 missing whitespace around operator
FATS/test_library.py:103:1: W191 indentation contains tabs
FATS/test_library.py:105:1: E302 expected 2 blank lines, found 1
FATS/test_library.py:107:1: W191 indentation contains tabs
FATS/test_library.py:108:1: W191 indentation contains tabs
FATS/test_library.py:108:3: E225 missing whitespace around operator
FATS/test_library.py:110:1: W191 indentation contains tabs
FATS/test_library.py:113:80: E501 line too long (98 > 79 characters)
FATS/test_library.py:115:80: E501 line too long (95 > 79 characters)
FATS/test_library.py:118:80: E501 line too long (82 > 79 characters)
FATS/test_library.py:122:1: W191 indentation contains tabs
FATS/test_library.py:122:80: E501 line too long (96 > 79 characters)
FATS/test_library.py:124:1: W191 indentation contains tabs
FATS/test_library.py:124:38: E203 whitespace before ','
FATS/test_library.py:125:1: W191 indentation contains tabs
FATS/test_library.py:125:3: E225 missing whitespace around operator
FATS/test_library.py:127:1: W191 indentation contains tabs
FATS/test_library.py:129:1: E302 expected 2 blank lines, found 1
FATS/test_library.py:130:1: W191 indentation contains tabs
FATS/test_library.py:130:80: E501 line too long (96 > 79 characters)
FATS/test_library.py:132:1: W191 indentation contains tabs
FATS/test_library.py:133:1: W191 indentation contains tabs
FATS/test_library.py:133:3: E225 missing whitespace around operator
FATS/test_library.py:135:1: W191 indentation contains tabs
FATS/test_library.py:137:1: E302 expected 2 blank lines, found 1
FATS/test_library.py:138:1: W191 indentation contains tabs
FATS/test_library.py:138:80: E501 line too long (96 > 79 characters)
FATS/test_library.py:140:1: W191 indentation contains tabs
FATS/test_library.py:141:1: W191 indentation contains tabs
FATS/test_library.py:141:3: E225 missing whitespace around operator
FATS/test_library.py:143:1: W191 indentation contains tabs
FATS/test_library.py:145:1: E302 expected 2 blank lines, found 1
FATS/test_library.py:146:1: W191 indentation contains tabs
FATS/test_library.py:146:80: E501 line too long (96 > 79 characters)
FATS/test_library.py:148:1: W191 indentation contains tabs
FATS/test_library.py:148:58: E231 missing whitespace after ','
FATS/test_library.py:148:80: E501 line too long (168 > 79 characters)
FATS/test_library.py:148:85: E231 missing whitespace after ','
FATS/test_library.py:148:112: E231 missing whitespace after ','
FATS/test_library.py:148:139: E231 missing whitespace after ','
FATS/test_library.py:148:167: E202 whitespace before ')'
FATS/test_library.py:149:1: W191 indentation contains tabs
FATS/test_library.py:149:3: E225 missing whitespace around operator
FATS/test_library.py:151:1: W191 indentation contains tabs
FATS/test_library.py:151:80: E501 line too long (86 > 79 characters)
FATS/test_library.py:152:1: W191 indentation contains tabs
FATS/test_library.py:152:80: E501 line too long (86 > 79 characters)
FATS/test_library.py:153:1: W191 indentation contains tabs
FATS/test_library.py:153:80: E501 line too long (86 > 79 characters)
FATS/test_library.py:154:1: W191 indentation contains tabs
FATS/test_library.py:154:80: E501 line too long (86 > 79 characters)
FATS/test_library.py:155:1: W191 indentation contains tabs
FATS/test_library.py:155:80: E501 line too long (86 > 79 characters)
FATS/test_library.py:159:1: E303 too many blank lines (3)
FATS/test_library.py:160:1: W191 indentation contains tabs
FATS/test_library.py:160:80: E501 line too long (96 > 79 characters)
FATS/test_library.py:162:1: W191 indentation contains tabs
FATS/test_library.py:163:1: W191 indentation contains tabs
FATS/test_library.py:163:3: E225 missing whitespace around operator
FATS/test_library.py:165:1: W191 indentation contains tabs
FATS/test_library.py:168:80: E501 line too long (98 > 79 characters)
FATS/test_library.py:173:80: E501 line too long (82 > 79 characters)
FATS/test_library.py:175:1: E302 expected 2 blank lines, found 1
FATS/test_library.py:176:1: W191 indentation contains tabs
FATS/test_library.py:176:80: E501 line too long (96 > 79 characters)
FATS/test_library.py:178:1: W191 indentation contains tabs
FATS/test_library.py:179:1: W191 indentation contains tabs
FATS/test_library.py:179:3: E225 missing whitespace around operator
FATS/test_library.py:181:1: W191 indentation contains tabs
FATS/test_library.py:181:80: E501 line too long (80 > 79 characters)
FATS/test_library.py:183:1: E302 expected 2 blank lines, found 1
FATS/test_library.py:184:1: W191 indentation contains tabs
FATS/test_library.py:184:80: E501 line too long (96 > 79 characters)
FATS/test_library.py:186:1: W191 indentation contains tabs
FATS/test_library.py:187:1: W191 indentation contains tabs
FATS/test_library.py:187:3: E225 missing whitespace around operator
FATS/test_library.py:189:1: W191 indentation contains tabs
FATS/test_library.py:189:80: E501 line too long (80 > 79 characters)
FATS/test_library.py:192:80: E501 line too long (98 > 79 characters)
FATS/test_library.py:197:80: E501 line too long (82 > 79 characters)
FATS/test_library.py:199:1: E302 expected 2 blank lines, found 1
FATS/test_library.py:200:1: W191 indentation contains tabs
FATS/test_library.py:200:80: E501 line too long (96 > 79 characters)
FATS/test_library.py:202:1: W191 indentation contains tabs
FATS/test_library.py:203:1: W191 indentation contains tabs
FATS/test_library.py:203:3: E225 missing whitespace around operator
FATS/test_library.py:205:1: W191 indentation contains tabs
FATS/test_library.py:208:80: E501 line too long (98 > 79 characters)
FATS/test_library.py:213:80: E501 line too long (82 > 79 characters)
FATS/test_library.py:216:80: E501 line too long (98 > 79 characters)
FATS/test_library.py:221:80: E501 line too long (82 > 79 characters)
FATS/test_library.py:223:1: E302 expected 2 blank lines, found 1
FATS/test_library.py:224:1: W191 indentation contains tabs
FATS/test_library.py:224:80: E501 line too long (96 > 79 characters)
FATS/test_library.py:226:1: W191 indentation contains tabs
FATS/test_library.py:226:56: E231 missing whitespace after ','
FATS/test_library.py:226:65: E231 missing whitespace after ','
FATS/test_library.py:227:1: W191 indentation contains tabs
FATS/test_library.py:227:3: E225 missing whitespace around operator
FATS/test_library.py:228:1: W191 indentation contains tabs
FATS/test_library.py:229:1: W191 indentation contains tabs
FATS/test_library.py:229:80: E501 line too long (80 > 79 characters)
FATS/test_library.py:231:1: E302 expected 2 blank lines, found 1
FATS/test_library.py:232:1: W191 indentation contains tabs
FATS/test_library.py:232:80: E501 line too long (96 > 79 characters)
FATS/test_library.py:234:1: W191 indentation contains tabs
FATS/test_library.py:235:1: W191 indentation contains tabs
FATS/test_library.py:235:3: E225 missing whitespace around operator
FATS/test_library.py:236:1: W191 indentation contains tabs
FATS/test_library.py:239:80: E501 line too long (98 > 79 characters)
FATS/test_library.py:241:80: E501 line too long (89 > 79 characters)
FATS/test_library.py:244:1: E302 expected 2 blank lines, found 1
FATS/test_library.py:245:1: W191 indentation contains tabs
FATS/test_library.py:245:80: E501 line too long (96 > 79 characters)
FATS/test_library.py:247:1: W191 indentation contains tabs
FATS/test_library.py:248:1: W191 indentation contains tabs
FATS/test_library.py:248:3: E225 missing whitespace around operator
FATS/test_library.py:249:1: W191 indentation contains tabs
FATS/test_library.py:251:1: E302 expected 2 blank lines, found 1
FATS/test_library.py:252:1: W191 indentation contains tabs
FATS/test_library.py:252:80: E501 line too long (96 > 79 characters)
FATS/test_library.py:254:1: W191 indentation contains tabs
FATS/test_library.py:255:1: W191 indentation contains tabs
FATS/test_library.py:255:3: E225 missing whitespace around operator
FATS/test_library.py:256:1: W191 indentation contains tabs
FATS/test_library.py:260:80: E501 line too long (98 > 79 characters)
FATS/test_library.py:266:1: W191 indentation contains tabs
FATS/test_library.py:266:80: E501 line too long (96 > 79 characters)
FATS/test_library.py:268:1: W191 indentation contains tabs
FATS/test_library.py:269:1: W191 indentation contains tabs
FATS/test_library.py:269:3: E225 missing whitespace around operator
FATS/test_library.py:270:1: W191 indentation contains tabs
FATS/test_library.py:274:1: W191 indentation contains tabs
FATS/test_library.py:274:80: E501 line too long (96 > 79 characters)
FATS/test_library.py:276:1: W191 indentation contains tabs
FATS/test_library.py:277:1: W191 indentation contains tabs
FATS/test_library.py:277:3: E225 missing whitespace around operator
FATS/test_library.py:279:1: W191 indentation contains tabs
FATS/test_library.py:283:1: W191 indentation contains tabs
FATS/test_library.py:283:80: E501 line too long (96 > 79 characters)
FATS/test_library.py:285:1: W191 indentation contains tabs
FATS/test_library.py:285:49: E231 missing whitespace after ','
FATS/test_library.py:285:80: E501 line too long (100 > 79 characters)
FATS/test_library.py:286:1: W191 indentation contains tabs
FATS/test_library.py:286:3: E225 missing whitespace around operator
FATS/test_library.py:288:1: W191 indentation contains tabs
FATS/test_library.py:288:80: E501 line too long (85 > 79 characters)
FATS/test_library.py:289:1: W191 indentation contains tabs
FATS/test_library.py:289:80: E501 line too long (84 > 79 characters)
FATS/test_library.py:290:1: W191 indentation contains tabs
FATS/test_library.py:290:80: E501 line too long (83 > 79 characters)
FATS/test_library.py:291:1: W191 indentation contains tabs
FATS/test_library.py:291:80: E501 line too long (83 > 79 characters)
FATS/test_library.py:295:1: W191 indentation contains tabs
FATS/test_library.py:295:80: E501 line too long (96 > 79 characters)
FATS/test_library.py:297:1: W191 indentation contains tabs
FATS/test_library.py:298:1: W191 indentation contains tabs
FATS/test_library.py:298:3: E225 missing whitespace around operator
FATS/test_library.py:299:1: W191 indentation contains tabs
FATS/test_library.py:301:1: E302 expected 2 blank lines, found 1
FATS/test_library.py:302:1: W191 indentation contains tabs
FATS/test_library.py:302:80: E501 line too long (96 > 79 characters)
FATS/test_library.py:304:1: W191 indentation contains tabs
FATS/test_library.py:304:80: E501 line too long (90 > 79 characters)
FATS/test_library.py:305:1: E101 indentation contains mixed spaces and tabs
FATS/test_library.py:305:37: E127 continuation line over-indented for visual indent
FATS/test_library.py:306:1: E101 indentation contains mixed spaces and tabs
FATS/test_library.py:306:1: W191 indentation contains tabs
FATS/test_library.py:307:1: W191 indentation contains tabs
FATS/test_library.py:307:80: E501 line too long (86 > 79 characters)
FATS/test_library.py:308:1: W191 indentation contains tabs
FATS/test_library.py:308:80: E501 line too long (86 > 79 characters)
FATS/test_library.py:309:1: W191 indentation contains tabs
FATS/test_library.py:309:80: E501 line too long (86 > 79 characters)


==> reports/git_status.txt <==
[COMMAND] git log --name-status HEAD^..HEAD

commit 24fb73cd2193dce6203dc768ffc061d8676512ec
Merge: c60d0bc 5ee05bf
Author: Isadora Nun <isadoranun@seas.harvard.edu>
Date:   Mon Dec 11 13:12:57 2017 -0800

    Merge pull request #10 from juramaga/master
    
    Changed optimization method to Powell for calculate_CAR

commit 5ee05bfeac28360f7951c879e07cce3dbda1d5d5
Author: jmartine <jmartine@jmartines-MacBook-Pro.local>
Date:   Mon Dec 11 16:01:37 2017 -0500

    Changed optimization method to Powell for calculate_CAR

M	FATS/FeatureFunctionLib.py

-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-

[COMMAND] cat requirements.txt

matplotlib==2.1.0
pandas==0.13.1
statsmodels==0.8.0

-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-

[COMMAND] python --version

Python 2.7.12

-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-

[COMMAND] uname -srvmoio

Linux 4.4.0-112-generic #135-Ubuntu SMP Fri Jan 19 11:48:36 UTC 2018 x86_64 x86_64 GNU/Linux


==> reports/lc/lc_1.3444.614.B.txt <==
#Field Tile Seq RA(hour) Dec(deg) Filter mean_Mag med_Mag mean_(B-R) med_(B-R)
#1 3444 614 5.02878 -69.171 B -5.912 -5.962 -0.335 -0.348
#MJD Mag Err
48823.477419 -6.081 0.156
48823.487014 -6.041 0.141
48823.496759 -6.046 0.167
48824.458206 -5.971 0.06
48824.467697 -5.901 0.055
48824.477639 -5.98 0.052
48825.483183 -6.024 0.042
48825.492847 -5.97 0.045
48825.502824 -6.059 0.041
48826.464630 -5.897 0.08
48826.491319 -5.925 0.07
48828.585961 -5.44 0.083
48828.656701 -5.735 0.06
48829.456285 -5.676 0.047
48829.584769 -5.775 0.111
48829.659965 -5.976 0.052
48831.461817 -5.696 0.276
48831.564722 -5.965 0.066
48831.638970 -6.018 0.027
48831.661551 -5.886 0.061
48832.459769 -5.903 0.069
48832.651250 -5.951 0.057
48833.569375 -5.943 0.087
48834.430926 -5.993 0.047
48834.515544 -6.012 0.036
48834.639225 -5.939 0.03
48835.571053 -6.049 0.066
48835.606296 -5.933 0.062
48836.522002 -5.859 0.289
48836.564236 -6.173 0.123
48841.441516 -6.059 0.08
48841.541134 -5.94 0.033
48842.458345 -5.97 0.116
48843.416875 -5.887 0.123
48843.562419 -5.458 0.092
48843.640150 -5.752 0.054
48845.452292 -6.156 0.214
48849.583600 -5.942 0.07
48849.659977 -5.779 0.096
48850.497442 -5.869 0.085
48851.481181 -6.016 0.079
48851.597650 -5.959 0.072
48853.645799 -6.01 0.05
48854.455266 -5.884 0.054
48854.557338 -5.889 0.033
48855.527002 -5.949 0.028
48855.579722 -6.033 0.025
48856.609769 -5.812 0.036
48882.423356 -5.953 0.037
48884.469873 -6.032 0.033
48885.437280 -6.001 0.023
48887.500475 -5.893 0.071
48888.555648 -5.622 0.049
48892.592604 -5.899 0.038
48894.561655 -6.013 0.053
48895.587106 -6.043 0.025
48896.589398 -5.925 0.031
48906.407998 -5.679 0.061
48907.393912 -5.856 0.066
48908.278576 -5.712 0.024
48909.397350 -5.931 0.085
48914.578090 -5.965 0.064
48915.430718 -5.904 0.081
48916.516921 -5.981 0.038
48917.352616 -5.886 0.025
48919.355104 -5.9 0.025
48919.441273 -5.646 0.05
48919.516227 -5.692 0.057
48919.599155 -6.039 0.06
48920.286863 -5.741 0.043
48923.513403 -5.987 0.026
48927.261887 -5.993 0.039
48928.290602 -6.086 0.026
48929.238299 -5.986 0.044
48929.449583 -6.027 0.023
48930.241771 -5.936 0.078
48931.239676 -6.02 0.035
48931.425579 -5.961 0.031
48933.393738 -5.874 0.035
48935.397870 -5.486 0.141
48937.405069 -5.776 0.256
48937.415289 -5.545 0.346
48937.438310 -6.109 0.057
48938.280475 -5.864 0.034
48939.296157 -5.995 0.033
48939.460255 -6.061 0.037
48941.356863 -6.003 0.034
48941.482870 -5.915 0.038
48947.395671 -5.982 0.065
48947.518785 -5.6 0.1
48948.477627 -5.567 0.036
48949.293924 -5.988 0.02
48964.443623 -5.77 0.073
48965.279294 -5.649 0.093
48965.417766 -5.751 0.065
48966.282199 -5.686 0.059
48966.397812 -5.871 0.056
48974.325278 -5.96 0.079
48984.276250 -6.01 0.031
48984.446505 -6.101 0.046
48985.303611 -5.985 0.026
48985.432188 -6.025 0.023
48985.497512 -6.027 0.026
48987.291701 -6.04 0.015
48987.420023 -6.033 0.025
48987.465058 -6.036 0.022
48988.279826 -5.993 0.031
48988.402917 -5.988 0.037
48988.421447 -6.02 0.037
48988.469595 -6.037 0.028
48989.301412 -6.082 0.031
48989.407870 -5.946 0.096
48995.312523 -5.657 0.62
48996.248657 -5.719 0.044
48996.362870 -5.734 0.06
48996.486991 -6.026 0.058
48998.250903 -5.912 0.022
48998.360602 -5.882 0.036
48998.445995 -6.038 0.038
49000.265278 -5.97 0.036
49000.443947 -6.042 0.208
49001.253808 -6.02 0.021
49001.445475 -6.005 0.037
49002.251262 -6.007 0.022
49003.347350 -5.959 0.042
49003.441377 -6.049 0.032
49004.244248 -5.989 0.024
49006.260463 -5.985 0.017
49006.444317 -5.939 0.051
49007.268877 -6.023 0.046
49007.429444 -5.792 0.035
49010.425671 -5.85 0.021
49011.340336 -5.74 0.071
49011.424340 -5.937 0.088
49014.447141 -6.003 0.052
49015.254190 -5.985 0.031
49015.379907 -6.023 0.034
49016.253032 -5.941 0.034
49016.408102 -6.039 0.033
49018.277998 -6.0 0.017
49018.406007 -6.004 0.023
49020.335648 -5.948 0.046
49020.518391 -5.893 0.051
49021.282940 -5.957 0.029
49021.399201 -5.922 0.032
49024.250046 -6.006 0.087
49025.282280 -5.571 0.057
49025.319271 -5.654 0.049
49025.496713 -5.916 0.091
49029.250660 -5.876 0.048
49031.271181 -6.053 0.053
49032.246528 -6.059 0.048
49032.364306 -6.103 0.041
49035.374618 -6.027 0.04
49036.452396 -5.94 0.064
49037.232407 -5.943 0.022
49037.462963 -5.649 0.047
49040.268785 -5.662 0.041
49042.251181 -5.827 0.033
49043.248750 -5.953 0.029
49043.350012 -6.005 0.036
49044.258819 -5.819 0.049
49044.414271 -5.994 0.077
49045.232731 -5.974 0.024
49045.338785 -6.013 0.027
49046.389850 -5.94 0.108
49048.229363 -6.0 0.051
49048.332280 -6.023 0.039
49049.245069 -6.063 0.054
49049.387176 -6.022 0.05
49050.392720 -5.993 0.055
49051.225023 -6.003 0.038
49053.335023 -5.765 0.073
49055.464051 -6.019 0.095
49059.226759 -5.893 0.022
49059.364062 -6.006 0.038
49060.209271 -5.976 0.022
49061.212512 -5.988 0.024
49061.393819 -6.012 0.045
49062.210440 -5.975 0.031
49064.309491 -6.023 0.024
49064.441875 -5.972 0.036
49065.281354 -5.986 0.023
49065.430405 -5.971 0.029
49067.204433 -5.99 0.037
49067.351377 -5.935 0.047
49068.266458 -5.99 0.019
49069.206516 -5.946 0.033
49069.361713 -5.646 0.029
49073.203194 -6.028 0.034
49073.251632 -5.955 0.047
49074.196262 -5.95 0.039
49074.339745 -6.005 0.055
49075.188310 -6.01 0.041
49075.448090 -5.99 0.088
49076.242361 -6.025 0.036
49076.387222 -5.981 0.052
49077.232465 -6.039 0.048
49078.442245 -5.982 0.085
49080.298634 -6.014 0.036
49082.309687 -6.253 0.115
49083.215868 -5.814 0.13
49083.354572 -5.365 0.405
49084.280440 -5.887 0.057
49085.258530 -5.657 0.071
49086.265081 -5.744 0.063
49087.383310 -5.869 0.048
49088.280162 -5.97 0.025
49089.281400 -5.988 0.017
49092.330544 -6.024 0.045
49093.223565 -5.985 0.041
49094.226528 -6.059 0.021
49095.225602 -6.088 0.053
49096.226632 -6.079 0.018
49096.333750 -5.985 0.027
49097.228866 -5.983 0.024
49097.356169 -5.917 0.043
49098.226632 -6.002 0.021
49098.328310 -5.808 0.034
49099.215880 -5.984 0.019
49099.317222 -5.727 0.033
49099.323322 -5.709 0.034
49100.213438 -5.837 0.031
49100.320995 -5.526 0.042
49101.228738 -5.636 0.033
49103.225185 -5.889 0.029
49104.379931 -5.906 0.038
49106.305926 -5.965 0.038
49107.243252 -6.014 0.034
49107.376262 -5.926 0.048
49108.227778 -6.002 0.029
49109.278333 -5.988 0.107
49111.288623 -6.098 0.101
49112.234387 -5.943 0.037
49114.218519 -5.941 0.043
49115.374687 -5.681 0.082
49117.226979 -5.684 0.051
49118.203102 -5.834 0.066
49120.209595 -5.987 0.045
49122.229838 -5.889 0.092
49123.209919 -5.987 0.039
49124.208958 -6.005 0.031
49125.204271 -5.977 0.028
49126.204977 -6.027 0.029
49127.213438 -6.016 0.027
49130.247743 -5.769 0.082
49132.331933 -5.979 0.103
49133.267049 -5.874 0.033
49134.211620 -6.003 0.028
49134.663275 -6.007 0.033
49135.192882 -5.996 0.025
49140.198843 -5.841 0.167
49140.621620 -5.674 0.097
49141.622037 -5.776 0.102
49142.605845 -5.993 0.172
49143.202905 -5.979 0.057
49143.606806 -6.014 0.098
49144.624734 -5.911 0.08
49145.193484 -5.981 0.272
49145.607303 -5.633 0.334
49146.192257 -5.609 0.105
49151.608009 -5.893 0.21
49152.191817 -6.003 0.034
49152.604005 -6.002 0.044
49153.200359 -6.022 0.037
49154.197581 -6.043 0.078
49155.230023 -5.826 0.162
49156.198750 -5.968 0.045
49161.190845 -5.803 0.484
49161.607766 -6.06 0.063
49162.232975 -5.798 0.073
49162.580833 -5.966 0.073
49163.195116 -5.941 0.042
49163.602130 -5.987 0.047
49163.615428 -6.0 0.038
49164.193785 -5.85 0.059
49164.588530 -5.968 0.059
49165.244491 -5.932 0.121
49165.565984 -6.107 0.066
49167.678912 -5.753 0.143
49169.193021 -6.069 0.245
49169.204699 -6.038 0.08
49169.604664 -5.662 0.067
49171.584884 -5.676 0.191
49172.190266 -5.986 0.073
49176.199873 -5.501 0.107
49178.587569 -6.001 0.04
49179.548056 -6.025 0.048
49180.197106 -6.02 0.056
49181.506146 -5.984 0.081
49181.661898 -6.018 0.021
49182.601771 -5.914 0.055
49183.495266 -5.982 0.135
49183.656319 -5.776 0.067
49184.488773 -5.95 0.058
49185.500185 -5.811 0.046
49186.510347 -5.532 0.135
49186.600104 -5.826 0.068
49188.483866 -5.808 0.071
49189.492315 -6.02 0.051
49194.506377 -5.931 0.058
49194.670336 -6.011 0.037
49195.455972 -6.045 0.052
49196.490359 -5.964 0.069
49199.517847 -5.905 0.06
49201.453681 -5.897 0.344
49203.474479 -5.787 0.092
49203.668773 -6.092 0.048
49204.473090 -5.922 0.054
49208.461794 -5.954 0.081
49208.663611 -5.994 0.043
49209.440972 -6.065 0.075
49209.666782 -5.828 0.15
49210.459005 -5.991 0.054
49210.664479 -5.81 0.096
49211.490463 -5.949 0.041
49212.603762 -5.839 0.17
49214.593079 -5.666 0.363
49215.431887 -5.965 0.144
49215.650972 -5.92 0.072
49216.418785 -5.845 0.311
49216.657535 -6.046 0.06
49217.427801 -5.626 0.033
49218.417963 -5.639 0.051
49218.659664 -5.774 0.084
49219.434456 -5.866 0.12
49220.525185 -5.791 0.148
49220.648924 -6.052 0.079
49221.414838 -6.048 0.061
49222.399861 -5.933 0.031
49223.401736 -5.997 0.048
49224.387338 -5.892 0.071
49225.607593 -5.969 0.041
49233.381319 -5.613 0.192
49233.412257 -5.533 0.16
49252.368484 -5.996 0.029
49253.374977 -5.978 0.045
49254.430914 -5.994 0.025
49255.348565 -6.0 0.046
49255.614815 -5.981 0.04
49256.361285 -5.939 0.03
49256.608831 -6.015 0.033
49257.357060 -6.019 0.025
49257.611551 -5.926 0.021
49258.316123 -6.026 0.076
49258.536470 -5.944 0.033
49259.520359 -5.848 0.051
49260.341319 -5.926 0.053
49264.530856 -6.054 0.06
49265.316053 -5.747 0.063
49265.610845 -5.942 0.047
49266.396713 -5.986 0.03
49267.412257 -5.98 0.046
49267.606597 -6.046 0.05
49268.371898 -6.044 0.035
49268.599132 -5.981 0.028
49269.411806 -6.031 0.07
49270.374954 -6.04 0.066
49270.612002 -6.1 0.089
49272.406273 -5.975 0.025
49273.289282 -5.951 0.04
49273.599676 -5.763 0.033
49276.557940 -5.808 0.033
49277.446852 -5.691 0.032
49279.537894 -6.032 0.038
49280.495324 -5.955 0.055
49282.344294 -5.983 0.026
49283.271343 -5.978 0.031
49283.588044 -6.058 0.024
49285.468495 -5.945 0.102
49286.282083 -6.053 0.046
49287.361389 -6.009 0.044
49287.594653 -5.72 0.141
49289.366065 -6.002 0.049
49290.569097 -5.847 0.082
49291.256968 -5.98 0.054
49291.529572 -5.908 0.054
49302.360058 -6.022 0.022
49302.524537 -5.926 0.036
49303.214641 -5.994 0.03
49307.291134 -5.774 0.025
49309.253981 -5.741 0.026
49311.303021 -5.929 0.042
49311.513090 -6.03 0.041
49312.315012 -6.028 0.025
49312.508600 -6.064 0.023
49313.270556 -5.952 0.048
49313.509491 -6.062 0.029
49314.242569 -6.061 0.068
49315.268507 -6.058 0.028
49317.270243 -6.029 0.019
49317.511134 -5.983 0.034
49318.402569 -6.003 0.059
49318.523958 -5.756 0.087
49372.256748 -6.005 0.022
49374.409468 -6.098 0.05
49374.424398 -6.064 0.036
49375.265961 -6.023 0.039
49375.550532 -6.008 0.042
49376.287199 -5.993 0.03
49376.530208 -5.929 0.035
49377.539826 -5.712 0.075
49378.241701 -5.833 0.094
49378.537002 -5.576 0.134
49379.497731 -5.929 0.48
49380.243715 -5.87 0.042
49382.543912 -6.154 0.119
49384.476840 -6.071 0.093
49386.266238 -5.977 0.039
49388.379086 -6.006 0.052
49389.509606 -5.988 0.039
49390.256655 -6.006 0.035
49390.556100 -5.894 0.081
49392.520521 -5.718 0.091
49396.363148 -5.581 0.087
49398.232836 -5.605 0.02
49399.237361 -5.805 0.044
49399.539329 -5.935 0.047
49400.256956 -6.021 0.041
49404.401181 -6.031 0.025
49405.327766 -6.023 0.026
49408.450833 -5.828 0.135
49409.365417 -5.85 0.084
49411.460451 -5.894 0.25
49412.112350 -5.815 0.041
49413.230787 -5.57 0.026
49414.246736 -5.833 0.032
49415.230278 -5.962 0.022
49416.222951 -6.008 0.019
49417.228715 -5.997 0.032
49423.211713 -5.93 0.071
49425.357882 -5.692 0.056
49426.216516 -5.917 0.027
49428.480799 -6.066 0.071
49429.337905 -6.008 0.018
49432.217963 -5.998 0.034
49434.301875 -6.063 0.033
49435.439051 -6.105 0.096
49436.288912 -6.043 0.05
49437.456065 -5.855 0.11
49438.326725 -5.917 0.057
49441.428808 -5.98 0.129
49444.382685 -5.904 0.109
49446.339815 -6.011 0.031
49447.407581 -6.007 0.03
49448.300833 -6.058 0.068
49449.327685 -6.05 0.049
49449.344329 -5.993 0.058
49450.315822 -6.012 0.032
49451.309074 -6.059 0.047
49451.322396 -5.966 0.03
49452.353067 -5.999 0.046
49455.287894 -5.995 0.074
49456.433009 -5.767 0.054
49457.290833 -5.641 0.035
49458.253206 -5.602 0.03
49460.286088 -6.02 0.033
49461.300255 -5.991 0.024
49462.274491 -5.953 0.04
49463.273935 -5.937 0.042
49463.328565 -5.986 0.035
49464.274375 -5.984 0.081
49464.287650 -6.074 0.068
49465.284595 -5.997 0.037
49467.327743 -5.963 0.112
49469.384838 -5.914 0.133
49470.390914 -5.534 0.159
49471.288067 -5.683 0.046
49472.338299 -5.714 0.055
49473.357187 -5.923 0.031
49478.281088 -5.971 0.02
49479.214225 -5.991 0.023
49481.326343 -5.995 0.038
49483.299688 -5.981 0.035
49484.203727 -6.005 0.02
49485.270174 -5.954 0.032
49486.261991 -5.883 0.106
49487.295451 -5.672 0.047
49487.657442 -5.978 0.032
49488.281262 -5.783 0.051
49488.648333 -6.021 0.152
49489.244907 -5.856 0.051
49491.638252 -6.038 0.068
49492.288900 -6.065 0.085
49493.255729 -6.399 0.266
49493.632824 -6.236 0.146
49494.640451 -5.919 0.043
49496.246551 -6.08 0.113
49496.634977 -5.795 0.158
49498.273183 -5.947 0.2
49500.238032 -6.145 0.202
49500.662118 -6.13 0.052
49505.290949 -5.902 0.045
49509.242558 -5.823 0.062
49511.603032 -5.686 0.122
49512.237396 -5.948 0.069
49512.597743 -5.564 0.106
49513.232963 -6.046 0.05
49513.642245 -5.965 0.032
49514.224502 -5.947 0.04
49516.235116 -5.791 0.061
49517.563102 -5.936 0.085
49518.222025 -5.872 0.234
49518.574329 -6.069 0.08
49518.584155 -5.931 0.151
49519.195359 -5.921 0.078
49519.233600 -5.793 0.084
49520.580926 -6.065 0.11
49521.659954 -5.989 0.054
49522.590336 -5.993 0.04
49525.245012 -6.008 0.115
49525.618044 -5.766 0.09
49526.207558 -5.944 0.129
49527.215023 -6.254 0.182
49530.221944 -5.939 0.076
49530.650521 -5.957 0.054
49531.571065 -5.866 0.044
49532.192106 -5.76 0.07
49532.643148 -6.026 0.033
49533.197697 -5.29 0.111
49534.198495 -5.877 0.177
49534.609757 -5.947 0.072
49535.210289 -5.791 0.085
49535.666181 -5.954 0.023
49536.199201 -5.973 0.102
49537.200174 -5.998 0.061
49537.653044 -6.086 0.119
49538.208611 -6.016 0.099
49538.613183 -6.0 0.063
49539.619271 -5.91 0.056
49540.202650 -6.068 0.088
49540.600035 -5.805 0.066
49541.607407 -5.657 0.032
49542.210104 -5.947 0.027
49545.505961 -5.959 0.05
49546.504340 -6.007 0.065
49546.664780 -6.023 0.034
49547.199248 -5.689 0.071
49548.191667 -4.003 2.351
49549.181597 -5.495 0.151
49550.187488 -5.871 0.051
49550.642002 -5.99 0.048
49551.620637 -6.015 0.02
49552.179109 -6.109 0.095
49552.672813 -5.979 0.021
49553.463125 -6.034 0.104
49554.474803 -6.007 0.083
49554.670185 -5.78 0.049
49555.511400 -6.065 0.131
49555.650775 -5.735 0.114
49556.515694 -5.824 0.073
49556.652164 -5.594 0.065
49557.598368 -5.609 0.091
49558.548252 -5.724 0.15
49559.483356 -5.56 0.138
49559.660023 -5.941 0.032
49560.529965 -6.127 0.271
49560.669664 -6.235 0.167
49561.540579 -6.002 0.052
49562.571782 -5.952 0.033
49566.465613 -6.004 0.071
49566.651667 -6.005 0.026
49567.502662 -6.029 0.025
49567.658750 -5.95 0.028
49568.540208 -5.991 0.044
49568.655775 -5.966 0.069
49569.508345 -5.947 0.026
49569.658021 -5.736 0.035
49571.472593 -5.971 0.055
49571.659850 -5.793 0.088
49572.479294 -6.351 0.121
49572.492743 -5.615 0.116
49572.655312 -5.87 0.047
49573.470069 -5.659 0.063
49574.470880 -6.012 0.027
49574.506725 -5.811 0.017
49574.656053 -5.262 0.896
49577.450046 -5.967 0.055
49577.640810 -5.992 0.043
49578.462928 -5.967 0.035
49578.640104 -5.963 0.022
49579.471620 -5.981 0.026
49579.635313 -6.017 0.014
49580.427720 -5.94 0.032
49580.644201 -6.005 0.029
49581.586944 -5.947 0.041
49585.457824 -5.966 0.089
49585.651019 -5.677 0.175
49586.463229 -5.962 0.133
49586.641620 -5.729 0.157
49587.461227 -5.786 0.098
49588.497789 -5.623 0.06
49588.654178 -5.926 0.076
49589.427639 -5.54 0.047
49589.501157 -5.781 0.033
49590.435660 -5.805 0.029
49590.620000 -5.941 0.025
49591.458102 -5.955 0.033
49591.641875 -6.007 0.064
49592.427187 -5.897 0.058
49595.463808 -6.008 0.041
49595.642350 -5.995 0.053
49596.456875 -6.035 0.02
49596.636933 -5.962 0.017
49597.525046 -5.989 0.022
49597.629317 -5.985 0.014
49598.488704 -5.93 0.045
49598.624178 -5.942 0.032
49599.492442 -5.952 0.053
49601.566019 -5.703 0.065
49602.448519 -5.624 0.048
49604.465787 -5.687 0.025
49604.630417 -5.942 0.025
49605.454722 -5.876 0.026
49605.627824 -5.969 0.018
49606.458333 -5.933 0.024
49606.610521 -6.013 0.04
49607.334745 -5.856 0.128
49607.618125 -6.039 0.051
49608.459375 -6.064 0.062
49608.616632 -6.004 0.043
49609.485799 -5.997 0.05
49609.619236 -6.032 0.046
49610.439560 -6.013 0.077
49610.618704 -5.967 0.042
49611.445440 -6.085 0.143
49611.621991 -6.08 0.104
49612.442604 -5.877 0.104
49613.617975 -5.945 0.048
49614.445602 -5.634 0.461
49614.618947 -6.33 0.481
49616.469907 -5.838 0.053
49616.617940 -5.655 0.195
49617.424745 -5.713 0.112
49617.617789 -6.13 0.114
49618.422975 -5.628 0.078
49618.619919 -5.959 0.055
49619.421725 -4.133 1.26
49619.616574 -5.989 0.053
49620.455741 -5.93 0.023
49620.616505 -5.972 0.033
49621.566123 -5.941 0.057
49622.454387 -6.068 0.089
49623.453935 -5.977 0.052
49624.619896 -6.059 0.06
49625.435903 -5.86 0.029
49625.613553 -5.976 0.034
49627.442859 -5.93 0.044
49628.494780 -5.859 0.036
49629.496192 -5.978 0.058
49629.605856 -5.885 0.04
49630.418403 -5.955 0.021
49630.604537 -5.59 0.027
49633.364213 -5.881 0.033
49634.353623 -5.596 0.041
49634.591933 -6.006 0.027
49635.423981 -5.785 0.048
49635.607789 -6.065 0.062
49636.394769 -5.856 0.065
49637.476331 -5.926 0.022
49638.451065 -5.994 0.033
49639.399329 -5.982 0.02
49639.606829 -5.985 0.032
49640.433588 -6.023 0.022
49640.596285 -5.993 0.021
49641.543287 -6.014 0.022
49642.343148 -6.037 0.039
49645.324005 -5.99 0.07
49647.533079 -5.577 0.047
49648.334387 -5.914 0.034
49648.589965 -5.98 0.018
49649.330694 -5.642 0.116
49649.586840 -5.961 0.017
49653.393981 -5.975 0.039
49654.359919 -5.947 0.058
49660.436725 -5.96 0.03
49664.478218 -5.906 0.031
49665.333646 -5.78 0.03
49666.287361 -5.8 0.037
49667.415822 -5.981 0.031
49670.306794 -5.972 0.044
49671.266678 -5.916 0.079
49672.243854 -5.977 0.04
49673.356007 -6.034 0.046
49673.481690 -5.935 0.026
49674.490833 -5.799 0.085
49676.306979 -6.011 0.055
49681.291910 -5.843 0.021
49682.310359 -5.951 0.03
49687.295926 -6.095 0.092
49688.308090 -5.923 0.034
49689.372025 -5.995 0.028
49690.299375 -6.003 0.013
49691.344016 -5.953 0.013
49692.365949 -5.759 0.014
49693.317627 -5.781 0.017
49695.347037 -5.901 0.043
49696.342384 -5.97 0.024
49697.362593 -5.993 0.013
49698.467141 -5.985 0.026
49699.478530 -6.421 0.076
49700.309792 -6.142 0.07
49702.322581 -6.097 0.04
49703.392674 -6.013 0.043
49704.317535 -6.02 0.056
49705.339502 -6.124 0.09
49705.381458 -5.905 0.052
49715.276400 -5.944 0.055
49717.429815 -6.009 0.021
49723.303125 -5.762 0.033
49727.280833 -5.958 0.03
49729.475058 -6.024 0.019
49730.329653 -6.053 0.029
49732.508889 -5.895 0.036
49737.520671 -5.864 0.05
49751.309734 -5.98 0.018
49752.434282 -5.593 0.052
49752.438715 -5.565 0.052
49754.320255 -5.656 0.054
49755.426343 -5.992 0.015
49759.362188 -6.009 0.026
49760.535625 -5.972 0.043
49762.349618 -5.995 0.043
49764.477836 -5.687 0.122
49767.386921 -5.472 0.094
49784.294896 -5.652 0.035
49786.473310 -6.003 0.063
49788.369051 -6.155 0.057
49790.274769 -5.929 0.037
49791.472581 -5.749 0.158
49795.273681 -6.0 0.038
49797.287639 -5.866 0.025
49799.260035 -5.567 0.032
49800.352014 -5.988 0.039
49801.293773 -5.981 0.034
49802.436806 -6.001 0.031
49804.255150 -6.112 0.038
49806.268449 -6.034 0.021
49808.265012 -6.044 0.022
49809.331019 -6.055 0.038
49809.367338 -5.988 0.026
49810.328356 -5.988 0.022
49819.314769 -5.863 0.076
49824.290324 -6.013 0.071
49826.328391 -5.947 0.046
49828.382072 -5.656 0.035
49831.292546 -5.961 0.049
49833.336343 -5.83 0.114
49835.324109 -5.992 0.021
49842.328206 -5.739 0.08
49851.351447 -6.054 0.115
49856.293715 -5.834 0.046
49858.287211 -5.683 0.052
49862.251817 -6.016 0.064
49864.260347 -5.986 0.082
49866.208947 -6.023 0.022
49868.303241 -5.93 0.043
49872.268044 -5.855 0.029
49874.236389 -5.579 0.163
49875.198843 -5.496 0.077
49879.237558 -5.656 0.298
49880.200972 -6.138 0.133
49880.211192 -6.023 0.247
49883.671562 -5.628 0.074
49885.215278 -5.948 0.064
49887.203692 -5.969 0.039
49889.193889 -5.66 0.083
49890.206632 -5.626 0.035
49891.201134 -5.802 0.025
49895.186968 -5.964 0.038
49901.667627 -5.965 0.021
49902.200764 -5.997 0.082
49905.641829 -6.029 0.03
49907.633657 -5.875 0.05
49912.645428 -5.625 0.125
49916.661736 -5.948 0.062
49917.610382 -6.002 0.049
49921.552639 -5.873 0.128
49927.471157 -6.033 0.056
49929.560000 -5.645 0.072
49931.629039 -5.925 0.055
49933.468576 -5.984 0.027
49935.583218 -5.934 0.053
49936.571076 -6.018 0.043
49937.586053 -6.067 0.078
49938.456979 -5.978 0.103
49939.483796 -6.05 0.047
49940.621991 -5.98 0.041
49941.465301 -6.027 0.047
49942.537986 -5.867 0.023
49943.530891 -5.758 0.035
49944.553102 -5.605 0.055
49945.536076 -5.897 0.109
49946.622500 -5.897 0.057
49948.572234 -5.923 0.064
49949.429433 -5.968 0.039
49951.449595 -5.939 0.076
49952.529676 -6.01 0.022
49953.446400 -5.984 0.036
49954.534132 -5.927 0.068
49955.621678 -5.932 0.069
49957.399525 -5.984 0.026
49958.651366 -5.858 0.113
49961.412928 -5.686 0.048
49963.594375 -6.069 0.06
49965.458472 -6.122 0.124
49966.511157 -5.966 0.032
49967.406146 -6.025 0.053
49969.372153 -5.858 0.071
49970.369016 -5.904 0.067
49971.638762 -5.62 0.042
49972.382523 -6.038 0.031
49973.617662 -5.507 0.1
49974.585220 -5.821 0.027
49980.410174 -6.003 0.06
49982.345081 -5.995 0.041
49986.396597 -6.006 0.029
49987.355741 -5.963 0.019
49994.384502 -5.971 0.035
49994.591169 -5.946 0.035
49995.560822 -6.048 0.038
49996.418924 -5.975 0.036
49997.475694 -6.042 0.158
49998.499271 -6.048 0.032
50003.433958 -5.911 0.07
50005.414317 -5.607 0.03
50006.400417 -5.68 0.029
50007.482419 -5.893 0.045
50013.367569 -6.01 0.033
50015.336262 -6.564 0.373
50019.431563 -5.595 0.044
50021.427106 -5.927 0.041
50022.459444 -5.962 0.051
50029.303681 -5.985 0.094
50031.323218 -6.019 0.667
50031.341771 -5.998 0.092
50033.305185 -6.007 0.027
50038.379792 -5.984 0.017
50038.497442 -6.007 0.023
50045.364687 -5.98 0.031
50046.350023 -5.994 0.046
50047.425162 -5.938 0.051
50048.404525 -5.803 0.033
50054.307326 -5.943 0.039
50057.329583 -5.877 0.089
50058.341435 -5.954 0.037
50061.340069 -5.972 0.037
50063.310532 -5.948 0.036
50066.343727 -5.767 0.019
50071.280058 -5.981 0.015
50072.342384 -6.083 0.039
50074.310822 -6.089 0.026
50077.381400 -5.956 0.013
50078.515613 -5.615 0.069
50083.485405 -6.011 0.018
50086.480208 -5.986 0.03
50088.326250 -6.011 0.018
50089.320174 -5.991 0.026
50091.352442 -5.792 0.16
50091.397766 -5.975 0.021
50093.512593 -5.636 0.039
50095.346123 -5.583 0.031
50099.458773 -6.071 0.046
50105.323831 -5.98 0.033
50107.329479 -6.016 0.014
50108.356007 -5.883 0.022
50109.362998 -5.694 0.025
50123.307986 -5.957 0.029
50125.517789 -6.129 0.082
50126.339803 -5.834 0.026
50127.343715 -5.977 0.027
50128.352269 -6.024 0.03
50131.314109 -6.008 0.023
50132.249456 -6.004 0.027
50134.240949 -5.976 0.039
50135.300590 -6.058 0.083
50138.397245 -5.67 0.042
50141.267280 -5.61 0.043
50143.336204 -5.934 0.036
50145.292014 -5.875 0.073
50151.274560 -5.979 0.028
50153.498495 -5.705 0.107
50155.336852 -5.595 0.044
50157.245428 -5.717 0.037
50159.314051 -5.984 0.044
50160.455382 -5.951 0.036
50161.319803 -6.029 0.028
50163.446620 -5.973 0.188
50163.467535 -5.835 0.086
50166.276088 -4.789 1.938
50168.422315 -5.452 0.06
50172.299282 -5.999 0.165
50173.382072 -5.868 0.06
50174.279016 -5.905 0.09
50176.409421 -6.394 0.268
50178.244861 -6.059 0.053
50179.288715 -5.96 0.055
50181.312083 -5.973 0.038
50185.270475 -5.668 0.046
50188.239896 -5.977 0.338
50188.266053 -5.864 0.06
50192.244792 -6.016 0.022
50193.349062 -6.06 0.026
50196.300278 -5.978 0.054
50197.358611 -6.027 0.06
50198.390197 -5.684 0.082
50200.270116 -5.732 0.072
50201.280880 -5.621 0.042
50202.254954 -5.64 0.071
50206.249109 -5.955 0.051
50209.362813 -5.573 0.265
50210.318542 -5.967 0.085
50212.231898 -6.017 0.024
50214.258067 -5.929 0.032
50216.245035 -5.713 0.055
50218.199711 -5.827 0.022
50219.236481 -5.937 0.034
50220.289259 -5.965 0.031
50223.291979 -6.035 0.043
50224.235451 -5.96 0.04
50227.203125 -6.03 0.031
50228.302199 -5.87 0.033
50230.277940 -5.58 0.132
50232.201725 -5.583 0.034
50234.212326 -5.845 0.045
50236.199213 -6.001 0.038
50238.242813 -5.834 0.259
50239.614225 -5.824 0.102
50241.260579 -6.007 0.089
50243.202442 -5.945 0.028
50245.194595 -5.841 0.036
50247.207963 -5.672 0.041
50254.197720 -6.039 0.031
50255.191829 -5.995 0.033
50258.225255 -5.866 0.07
50263.606863 -6.052 0.044
50266.193657 -5.86 0.244
50267.202454 -5.995 0.024
50271.583623 -5.872 0.065
50271.673738 -5.899 0.037
50276.586620 -6.062 0.028
50276.630868 -6.152 0.098
50278.531366 -6.008 0.041
50296.587257 -5.901 0.079
50297.571493 -5.88 0.072
50300.485880 -5.857 0.12
50301.640856 -5.923 0.051
50302.494236 -5.645 0.074
50303.644375 -5.919 0.048
50304.540035 -5.682 0.053
50305.650058 -6.012 0.034
50307.474398 -5.975 0.047
50308.553322 -6.058 0.048
50310.596296 -5.961 0.032
50311.551829 -5.986 0.061
50315.522326 -5.69 0.027
50319.613287 -6.014 0.023
50320.650660 -5.979 0.048
50322.451262 -6.115 0.088
50327.576736 -6.036 0.078
50329.582963 -5.618 0.059
50333.468056 -5.826 0.059
50333.502755 -6.12 0.111
50335.508542 -5.881 0.029
50340.602083 -5.931 0.04
50341.470532 -5.947 0.046
50341.510822 -5.988 0.034
50346.553021 -5.793 0.079
50348.359016 -5.989 0.123
50349.473646 -5.922 0.027
50350.439861 -5.938 0.044
50352.399074 -6.025 0.105
50353.335069 -5.998 0.043
50359.408993 -5.983 0.021
50360.436030 -5.914 0.024
50364.327083 -5.658 0.068
50364.587326 -5.926 0.039
50366.428958 -5.906 0.025
50368.368183 -5.976 0.072
50369.388970 -5.987 0.012
50370.372407 -5.967 0.022
50371.355532 -5.97 0.019
50374.373229 -5.965 0.026
50376.353032 -5.762 0.065
50376.594803 -5.891 0.037
50377.381829 -5.777 0.022
50379.399294 -5.886 0.024
50380.354086 -5.888 0.081
50384.385729 -5.957 0.047
50385.436146 -6.011 0.036
50385.440567 -6.03 0.035
50389.284641 -5.979 0.024
50394.528287 -5.957 0.023
50395.369919 -5.92 0.022
50396.480567 -6.03 0.023
50397.426898 -6.095 0.04
50399.438160 -6.005 0.043
50401.424722 -5.959 0.035
50405.291933 -5.969 0.023
50406.291273 -5.927 0.019
50406.524664 -5.889 0.024
50407.324433 -5.693 0.045
50409.296065 -5.746 0.051
50410.372743 -5.916 0.041
50411.374387 -5.969 0.027
50416.480475 -5.967 0.043
50417.500150 -5.943 0.046
50419.286921 -6.011 0.045
50419.342755 -5.93 0.029
50420.339109 -5.904 0.024
50422.451030 -5.838 0.024
50424.297419 -5.716 0.042
50425.490440 -5.887 0.024
50426.336042 -5.978 0.015
50428.412616 -5.972 0.027
50429.480602 -5.972 0.047
50431.318646 -5.967 0.025
50432.347211 -6.001 0.034
50433.359468 -5.937 0.054
50435.366921 -5.879 0.021
50436.396134 -5.543 0.052
50437.320799 -5.608 0.046
50438.360868 -5.809 0.056
50439.497558 -5.98 0.053
50440.480891 -5.989 0.047
50445.365509 -6.035 0.026
50448.336030 -6.039 0.025
50450.458762 -5.652 0.023
50451.391343 -5.515 0.023
50452.340521 -5.633 0.025
50453.373067 -5.925 0.036
50455.452361 -6.025 0.027
50456.500046 -5.974 0.032
50461.299549 -5.972 0.02
50461.535833 -5.967 0.034
50462.302488 -5.997 0.059
50463.472153 -5.869 0.029
50465.305139 -5.965 0.027
50467.323681 -5.674 0.051
50468.344491 -5.898 0.053
50469.408970 -6.016 0.038
50470.411042 -6.009 0.044
50478.498310 -5.774 0.04
50479.433819 -5.73 0.034
50484.352130 -5.989 0.017
50494.329028 -5.998 0.029
50496.514259 -6.145 0.116
50498.539155 -6.293 0.027
50507.490069 -5.859 0.053
50518.410347 -6.004 0.026
50521.387917 -5.98 0.037
50526.330162 -5.681 0.083
50530.255451 -5.941 0.046
50533.408461 -5.949 0.049
50539.275775 -5.968 0.025
50542.316042 -5.715 0.075
50545.430532 -6.173 0.176
50550.380035 -5.949 0.025
50553.321644 -5.94 0.037
50557.408414 -5.913 0.073
50565.345486 -5.969 0.03
50569.384248 -5.833 0.041
50577.265220 -5.986 0.076
50581.266956 -5.975 0.027
50595.265914 -6.028 0.041
50601.268542 -5.751 0.042
50607.641435 -5.979 0.027
50614.629676 -5.969 0.059
50620.210775 -5.744 0.1
50633.206493 -5.597 0.826
50639.547373 -5.972 0.046
50642.505359 -5.662 0.052
50647.565370 -5.941 0.046
50656.612465 -5.678 0.061
50659.485463 -5.649 0.031
50661.623356 -6.048 0.058
50669.503750 -5.947 0.024
50670.656597 -5.509 0.116
50675.471111 -5.44 0.365
50679.422627 -5.987 0.057
50680.600741 -5.989 0.023
50682.453773 -6.003 0.06
50684.616181 -5.851 0.141
50689.564086 -5.968 0.022
50701.557454 -5.658 0.02
50704.541470 -5.948 0.022
50714.465521 -5.935 0.027
50717.550937 -5.592 0.025
50719.490475 -5.831 0.036
50721.385764 -5.824 0.022
50722.513032 -5.942 0.039
50725.332940 -5.929 0.042
50730.411238 -5.947 0.017
50731.536539 -5.669 0.083
50733.405359 -5.686 0.065
50734.501377 -5.77 0.068
50736.366435 -6.158 0.133
50737.431053 -5.974 0.089
50739.340683 -6.074 0.07
50742.305613 -6.006 0.035
50744.511667 -5.933 0.032
50746.385914 -5.951 0.025
50748.359039 -5.56 0.063
50767.318912 -5.979 0.024
50769.392164 -5.998 0.029
50771.453843 -5.988 0.022
50775.478056 -5.832 0.063
50785.319896 -5.921 0.03
50796.309884 -5.913 0.027
50797.504873 -5.971 0.029
50803.477662 -6.029 0.038
50808.316435 -5.743 0.071
50812.365208 -5.952 0.021
50818.524225 -5.972 0.029
50830.423889 -6.004 0.046
50834.465984 -5.987 0.024
50836.520093 -5.584 0.144
50841.308993 -5.973 0.014
50844.391319 -6.005 0.017
50848.471030 -6.004 0.032
50857.276134 -5.976 0.059
50861.275729 -6.048 0.014
50862.497905 -5.911 0.033
50864.528194 -5.702 0.062
50866.442153 -5.673 0.108
50869.264606 -5.675 0.048
50874.390394 -6.045 0.031
50879.263310 -5.966 0.033
50881.333692 -5.926 0.032
50884.401551 -5.953 0.075
50908.335185 -5.991 0.024
50916.398079 -5.835 0.218
50921.386609 -6.001 0.06
50941.192546 -5.986 0.053
50951.300787 -5.909 0.068
50982.182905 -6.014 0.032
50994.631030 -5.972 0.047
51000.587037 -5.817 0.03
51005.552847 -6.01 0.064
51017.536748 -5.964 0.043
51028.466447 -5.906 0.054
51033.648148 -5.961 0.039
51047.619815 -5.885 0.031
51051.538252 -5.943 0.033
51056.406933 -5.967 0.043
51061.467326 -5.92 0.068
51072.414873 -6.013 0.049
51073.585567 -5.566 0.046
51082.594711 -5.985 0.021
51085.362014 -6.028 0.066
51086.581412 -5.843 0.093
51089.466771 -5.635 0.1
51097.459722 -5.772 0.187
51099.576968 -6.035 0.112
51102.371123 -5.969 0.048
51106.435984 -5.683 0.068
51109.472373 -5.992 0.019
51111.437500 -6.019 0.36
51111.477662 -6.007 0.086
51113.547731 -5.945 0.063
51118.432083 -5.844 0.055
51120.481030 -5.835 0.04
51131.497870 -5.45 0.518
51136.526806 -5.936 0.034
51141.342674 -5.931 0.028
51147.454086 -5.862 0.023
51156.269641 -5.987 0.027
51167.436169 -6.032 0.032
51171.398866 -6.002 0.016
51176.376528 -5.947 0.046
51180.460220 -5.894 0.042
51183.344514 -5.952 0.027
51188.242870 -5.995 0.04
51193.486921 -5.592 0.1
51204.533507 -6.181 0.043
51214.418900 -6.575 0.037
51223.508692 -5.613 0.043
51227.485104 -5.969 0.045
51237.249479 -5.969 0.028
51241.367650 -5.927 0.068
51246.421493 -6.024 0.022
51249.414722 -5.971 0.025
51262.217303 -6.02 0.028
51277.413403 -5.993 0.036
51279.417199 -6.0 0.021
51285.374456 -5.625 0.036
51286.381644 -5.852 0.039
51289.287627 -6.028 0.094
51292.278449 -5.988 0.026
51299.291690 -5.914 0.071
51302.279005 -5.766 0.034
51305.270359 -5.996 0.038
51308.256562 -6.034 0.027
51313.217130 -6.228 0.195
51317.261944 -5.829 0.031
51326.222442 -5.896 0.043
51339.212731 -5.963 0.067
51350.669850 -5.962 0.046
51364.193183 -5.863 0.119
51382.605521 -5.953 0.026
51389.617257 -5.979 0.083
51393.557442 -5.952 0.045
51401.545359 -5.583 0.044
51405.657141 -5.982 0.035
51408.601852 -6.012 0.036
51411.592847 -5.955 0.057
51414.526968 -5.858 0.029
51421.462396 -5.841 0.033
51424.478356 -5.971 0.036
51431.467130 -5.7 0.086
51433.593194 -5.97 0.032
51435.568542 -6.005 0.024
51440.429317 -5.98 0.035
51443.546042 -5.925 0.04
51450.408218 -6.005 0.059
51462.365278 -5.785 0.116
51463.537118 -5.926 0.037
51468.473854 -6.005 0.026
51471.379803 -5.87 0.029
51472.524039 -6.06 0.041
51478.357870 -5.54 0.051
51479.490509 -6.004 0.025
51484.263657 -5.979 0.036
51488.448588 -5.978 0.018
51491.480567 -5.717 0.049
51493.515324 -5.788 0.024
51495.492697 -5.962 0.037
51505.470833 -5.671 0.046
51510.444271 -5.991 0.019
51513.293056 -5.984 0.02
51514.451319 -6.036 0.03
51526.316157 -5.994 0.02
51531.401331 -6.009 0.043
51541.344537 -5.985 0.024
51546.325197 -5.997 0.027


==> reports/lc/lc_1.3444.614.R.txt <==
#Field Tile Seq RA(hour) Dec(deg) Filter mean_Mag med_Mag mean_(B-R) med_(B-R)
#1 3444 614 5.02878 -69.171 R -5.578 -5.614 -0.335 -0.348
#MJD Mag Err
48823.477419 -5.089 0.371
48823.487014 -5.726 0.181
48823.496759 -6.09 0.143
48824.458206 -5.751 0.073
48824.467697 -5.455 0.084
48824.477639 -5.561 0.076
48825.483183 -5.593 0.065
48825.492847 -5.732 0.061
48825.502824 -5.584 0.068
48826.464630 -5.66 0.106
48826.491319 -5.667 0.094
48828.585961 -5.037 0.132
48828.656701 -5.423 0.099
48829.456285 -5.431 0.06
48829.584769 -5.56 0.166
48829.659965 -5.73 0.084
48831.461817 -6.409 0.144
48831.564722 -5.755 0.088
48831.638970 -5.584 0.046
48831.661551 -5.786 0.076
48832.459769 -5.591 0.094
48832.651250 -5.648 0.079
48833.569375 -5.849 0.096
48834.430926 -5.638 0.064
48834.515544 -5.636 0.051
48834.639225 -5.642 0.041
48835.571053 -5.649 0.111
48835.606296 -5.748 0.085
48836.522002 -5.434 0.467
48836.564236 -5.733 0.196
48841.441516 -5.849 0.1
48841.541134 -5.719 0.044
48841.633623 -5.477 0.059
48842.458345 -5.385 0.195
48842.565046 -5.446 0.074
48842.632581 -5.253 0.078
48843.416875 -5.552 0.154
48843.562419 -5.117 0.129
48843.640150 -5.283 0.09
48849.583600 -5.759 0.077
48850.497442 -5.544 0.104
48851.481181 -5.722 0.097
48851.597650 -5.717 0.091
48853.645799 -5.643 0.068
48854.557338 -5.622 0.047
48855.527002 -5.686 0.042
48855.579722 -5.709 0.041
48856.609769 -5.477 0.053
48882.423356 -5.562 0.06
48884.469873 -5.614 0.054
48885.437280 -5.606 0.035
48887.500475 -5.689 0.087
48888.555648 -5.213 0.064
48892.592604 -5.58 0.056
48894.561655 -5.736 0.067
48895.587106 -5.698 0.04
48896.589398 -5.759 0.038
48906.407998 -5.281 0.082
48907.393912 -5.271 0.124
48908.278576 -5.432 0.033
48909.397350 -5.854 0.105
48914.578090 -5.682 0.076
48915.430718 -5.786 0.09
48916.516921 -5.659 0.053
48917.352616 -5.698 0.033
48919.355104 -5.529 0.039
48919.441273 -5.393 0.078
48919.516227 -5.248 0.086
48919.599155 -5.693 0.075
48920.286863 -5.521 0.056
48923.513403 -5.649 0.033
48927.261887 -5.621 0.056
48928.290602 -5.629 0.038
48929.238299 -5.637 0.057
48929.449583 -5.64 0.03
48930.241771 -5.849 0.084
48931.239676 -5.558 0.054
48931.425579 -5.719 0.032
48933.393738 -5.543 0.048
48935.397870 -5.574 0.129
48937.405069 -5.416 0.376
48937.415289 -6.139 0.209
48937.438310 -5.597 0.088
48938.280475 -5.526 0.055
48939.296157 -5.726 0.045
48939.460255 -5.665 0.053
48941.356863 -5.717 0.047
48941.482870 -5.695 0.047
48947.395671 -5.8 0.085
48947.518785 -5.58 0.094
48948.477627 -5.248 0.048
48949.293924 -5.549 0.034
48964.443623 -5.372 0.106
48965.279294 -5.524 0.11
48965.417766 -5.541 0.076
48966.282199 -5.333 0.084
48966.397812 -5.586 0.066
48974.325278 -5.464 0.139
48984.276250 -5.639 0.045
48985.303611 -5.678 0.033
48985.432188 -5.692 0.036
48987.291701 -5.628 0.026
48987.420023 -5.678 0.04
48988.279826 -5.606 0.043
48988.402917 -5.651 0.051
48988.421447 -5.676 0.051
48989.301412 -5.639 0.046
48989.407870 -5.378 0.18
48996.248657 -5.265 0.052
48996.362870 -5.498 0.053
48998.250903 -5.594 0.03
48998.360602 -5.62 0.035
49000.265278 -5.715 0.045
49001.253808 -5.602 0.036
49002.251262 -5.677 0.029
49003.347350 -5.688 0.045
49004.244248 -5.565 0.038
49006.260463 -5.647 0.026
49007.268877 -5.6 0.072
49010.352685 -5.286 0.028
49011.340336 -5.532 0.097
49015.254190 -5.651 0.043
49016.253032 -5.583 0.047
49018.277998 -5.638 0.035
49020.335648 -5.69 0.057
49021.282940 -5.59 0.045
49024.250046 -5.686 0.081
49025.282280 -5.164 0.082
49029.250660 -5.735 0.051
49031.271181 -5.68 0.076
49032.246528 -5.648 0.063
49037.232407 -5.641 0.023
49040.268785 -5.272 0.053
49043.248750 -5.56 0.032
49044.258819 -5.649 0.053
49045.232731 -5.611 0.031
49048.229363 -5.76 0.057
49049.245069 -5.718 0.071
49051.225023 -5.6 0.047
49059.226759 -5.604 0.027
49060.209271 -5.627 0.028
49061.212512 -5.623 0.031
49062.210440 -5.656 0.04
49067.204433 -5.65 0.045
49069.206516 -5.592 0.046
49073.203194 -5.671 0.051
49074.196262 -5.595 0.056
49075.188310 -5.688 0.055
49083.215868 -5.731 0.11
49134.663275 -5.698 0.065
49140.621620 -5.18 0.156
49141.622037 -5.391 0.141
49142.605845 -5.847 0.176
49143.606806 -5.604 0.139
49144.624734 -5.665 0.099
49145.607303 -5.657 0.297
49151.608009 -5.862 0.203
49152.604005 -5.566 0.066
49161.607766 -5.624 0.096
49162.580833 -5.649 0.104
49163.602130 -5.68 0.061
49163.615428 -5.64 0.052
49164.588530 -5.722 0.074
49165.565984 -5.701 0.098
49167.678912 -5.457 0.253
49169.604664 -5.269 0.105
49171.584884 -4.645 0.457
49178.587569 -5.648 0.055
49179.548056 -5.665 0.071
49180.515961 -5.544 0.065
49181.506146 -5.561 0.122
49181.661898 -5.581 0.034
49182.601771 -5.685 0.073
49183.495266 -5.605 0.19
49183.656319 -5.389 0.107
49184.488773 -5.558 0.093
49185.500185 -5.484 0.063
49186.510347 -5.371 0.16
49186.600104 -5.438 0.104
49188.483866 -5.5 0.093
49189.492315 -5.483 0.09
49194.506377 -5.698 0.074
49194.670336 -5.694 0.057
49195.455972 -5.687 0.073
49196.490359 -5.819 0.081
49199.517847 -5.54 0.082
49201.453681 -5.35 0.401
49203.474479 -5.515 0.093
49204.473090 -5.657 0.065
49208.461794 -5.638 0.104
49209.440972 -5.701 0.105
49210.459005 -5.645 0.072
49211.490463 -5.653 0.054
49212.603762 -6.029 0.143
49214.593079 -4.97 0.664
49215.431887 -5.661 0.178
49216.418785 -6.064 0.226
49217.427801 -5.207 0.049
49218.417963 -5.267 0.063
49219.434456 -5.605 0.152
49220.525185 -5.63 0.176
49221.414838 -5.552 0.09
49222.399861 -5.589 0.036
49223.401736 -5.548 0.06
49224.387338 -5.614 0.085
49225.607593 -5.679 0.05
49233.381319 -5.12 0.239
49233.412257 -5.169 0.197
49252.368484 -5.606 0.045
49253.374977 -5.633 0.061
49254.430914 -5.594 0.038
49255.348565 -5.645 0.065
49256.361285 -5.584 0.048
49257.357060 -5.618 0.031
49258.316123 -5.577 0.106
49258.536470 -5.516 0.038
49259.520359 -5.278 0.086
49260.341319 -5.637 0.061
49264.530856 -5.68 0.08
49265.316053 -5.43 0.096
49266.396713 -5.591 0.054
49267.412257 -5.723 0.073
49268.371898 -5.591 0.057
49269.411806 -5.811 0.079
49270.374954 -5.855 0.074
49272.406273 -5.626 0.035
49273.289282 -5.681 0.051
49276.557940 -5.534 0.036
49277.446852 -5.377 0.041
49279.537894 -5.635 0.056
49280.495324 -5.711 0.067
49282.344294 -5.589 0.041
49283.271343 -5.559 0.049
49285.468495 -5.691 0.112
49286.282083 -5.476 0.068
49287.361389 -5.581 0.052
49289.366065 -5.512 0.07
49290.569097 -5.388 0.118
49291.256968 -5.692 0.068
49302.360058 -5.633 0.033
49303.214641 -5.654 0.041
49307.291134 -5.373 0.037
49309.253981 -5.338 0.036
49311.303021 -5.535 0.064
49312.315012 -5.65 0.033
49313.270556 -5.662 0.058
49314.242569 -5.559 0.09
49315.268507 -5.583 0.042
49317.270243 -5.666 0.025
49318.402569 -5.634 0.083
49372.256748 -5.637 0.031
49375.265961 -5.654 0.052
49376.287199 -5.634 0.041
49378.241701 -5.556 0.093
49380.243715 -5.621 0.049
49386.266238 -5.635 0.046
49390.256655 -5.621 0.042
49398.232836 -5.151 0.037
49399.237361 -5.465 0.052
49400.256956 -5.642 0.063
49413.230787 -5.141 0.044
49414.246736 -5.47 0.042
49415.230278 -5.596 0.027
49416.222951 -5.616 0.026
49417.228715 -5.638 0.039
49423.211713 -5.67 0.082
49426.216516 -5.53 0.034
49432.217963 -5.65 0.042
49487.657442 -5.662 0.049
49488.648333 -5.69 0.223
49491.638252 -5.673 0.095
49493.632824 -5.529 0.274
49494.640451 -5.631 0.058
49496.634977 -5.616 0.171
49500.662118 -5.999 0.07
49511.603032 -5.552 0.144
49512.597743 -5.248 0.16
49513.642245 -5.494 0.053
49517.563102 -5.75 0.104
49518.574329 -5.745 0.117
49518.584155 -5.85 0.166
49520.580926 -5.646 0.159
49521.659954 -5.655 0.085
49522.590336 -5.68 0.059
49525.618044 -5.553 0.11
49530.650521 -5.555 0.08
49531.571065 -5.626 0.047
49532.643148 -5.591 0.042
49534.609757 -5.7 0.094
49535.666181 -5.631 0.035
49537.653044 -5.956 0.132
49538.613183 -5.777 0.082
49539.619271 -5.585 0.096
49540.600035 -5.575 0.091
49541.607407 -5.203 0.057
49545.505961 -5.549 0.072
49546.504340 -5.681 0.086
49546.664780 -5.683 0.048
49550.642002 -5.67 0.066
49551.620637 -5.621 0.03
49552.672813 -5.667 0.035
49553.463125 -5.788 0.117
49554.474803 -5.428 0.135
49554.670185 -5.487 0.077
49555.511400 -5.426 0.204
49555.650775 -5.167 0.178
49556.515694 -5.562 0.074
49556.652164 -5.34 0.075
49557.598368 -5.375 0.1
49558.548252 -5.337 0.177
49559.483356 -5.244 0.182
49559.660023 -5.598 0.043
49560.529965 -6.012 0.239
49560.669664 -5.994 0.202
49561.540579 -5.629 0.072
49562.571782 -5.58 0.05
49566.465613 -5.6 0.1
49566.651667 -5.623 0.035
49567.502662 -5.652 0.037
49567.658750 -5.659 0.038
49568.540208 -5.548 0.068
49568.655775 -5.738 0.084
49569.508345 -5.577 0.035
49569.658021 -5.481 0.045
49571.472593 -5.609 0.077
49571.659850 -5.418 0.139
49572.479294 -5.629 0.159
49572.492743 -5.401 0.143
49572.655312 -5.522 0.063
49573.470069 -5.398 0.081
49574.470880 -5.809 0.034
49574.506725 -5.332 0.032
49574.656053 -5.344 0.998
49577.450046 -5.646 0.072
49577.640810 -5.636 0.057
49578.462928 -5.61 0.048
49578.640104 -5.651 0.027
49579.471620 -5.604 0.035
49579.635313 -5.618 0.021
49580.427720 -5.612 0.043
49580.644201 -5.639 0.037
49581.477373 -5.631 0.084
49585.457824 -5.723 0.081
49586.463229 -5.706 0.128
49587.461227 -5.465 0.086
49588.497789 -5.291 0.069
49589.427639 -5.133 0.058
49589.501157 -5.496 0.036
49590.435660 -5.469 0.041
49591.458102 -5.548 0.05
49592.427187 -5.556 0.083
49595.463808 -5.693 0.052
49596.456875 -5.622 0.031
49597.525046 -5.653 0.029
49598.488704 -5.736 0.056
49599.492442 -5.667 0.068
49601.566019 -5.351 0.083
49602.448519 -5.463 0.051
49604.465787 -5.328 0.036
49605.454722 -5.537 0.033
49606.458333 -5.637 0.03
49607.334745 -5.507 0.177
49608.459375 -5.679 0.091
49609.485799 -5.724 0.06
49610.439560 -5.758 0.087
49611.445440 -5.764 0.159
49612.442604 -5.477 0.126
49613.617975 -5.565 0.06
49614.445602 -6.001 0.22
49616.469907 -5.578 0.062
49617.424745 -5.649 0.106
49618.422975 -5.427 0.093
49619.421725 -5.278 0.388
49620.455741 -5.58 0.032
49621.566123 -5.713 0.067
49622.454387 -5.802 0.11
49623.453935 -5.626 0.065
49624.619896 -5.651 0.078
49625.435903 -5.632 0.038
49627.442859 -5.618 0.058
49628.494780 -5.707 0.037
49629.496192 -5.696 0.074
49630.418403 -5.593 0.029
49633.364213 -5.413 0.048
49634.353623 -5.208 0.057
49635.423981 -5.552 0.056
49636.394769 -5.62 0.079
49637.476331 -5.592 0.029
49638.451065 -5.647 0.048
49639.399329 -5.616 0.029
49640.433588 -5.592 0.033
49641.543287 -5.645 0.026
49642.343148 -5.651 0.052
49645.324005 -5.57 0.091
49647.533079 -5.222 0.063
49648.334387 -5.485 0.048
49649.330694 -5.344 0.143
49651.453623 -5.638 0.043
49653.393981 -5.634 0.056
49654.359919 -5.682 0.079
49660.436725 -5.609 0.041
49664.478218 -5.354 0.066
49665.333646 -5.388 0.043
49666.287361 -5.417 0.05
49667.415822 -5.647 0.041
49670.306794 -5.727 0.052
49671.266678 -5.621 0.098
49672.243854 -5.572 0.062
49673.356007 -5.671 0.064
49674.490833 -5.656 0.094
49676.306979 -5.68 0.094
49681.291910 -5.471 0.033
49682.310359 -5.609 0.046
49687.295926 -5.616 0.155
49688.308090 -5.668 0.048
49689.372025 -5.664 0.037
49690.299375 -5.584 0.022
49691.344016 -5.61 0.019
49692.365949 -5.386 0.022
49693.317627 -5.435 0.025
49695.347037 -5.531 0.061
49696.342384 -5.611 0.031
49697.362593 -5.6 0.019
49698.467141 -5.603 0.038
49699.478530 -5.831 0.133
49700.309792 -5.71 0.112
49702.322581 -5.641 0.062
49703.392674 -5.689 0.059
49704.317535 -5.696 0.077
49705.381458 -5.74 0.062
49715.276400 -5.659 0.081
49723.303125 -5.386 0.04
49727.280833 -5.584 0.042
49883.671562 -5.212 0.098
49901.667627 -5.627 0.03
49905.641829 -5.596 0.043
49907.633657 -5.671 0.062
49912.645428 -5.149 0.163
49916.661736 -5.798 0.065
49917.610382 -5.649 0.069
49921.552639 -5.616 0.146
49927.471157 -5.779 0.071
49929.560000 -5.221 0.112
49931.629039 -5.645 0.07
49933.468576 -5.608 0.041
49935.583218 -5.689 0.067
49936.571076 -5.675 0.057
49937.586053 -5.592 0.113
49938.456979 -5.811 0.092
49939.483796 -5.601 0.054
49940.621991 -5.575 0.047
49941.465301 -5.53 0.058
49942.537986 -5.516 0.026
49943.530891 -5.32 0.047
49944.553102 -5.346 0.06
49945.536076 -5.461 0.156
49946.622500 -5.67 0.076
49947.625185 -5.633 0.021
49948.572234 -5.667 0.08
49949.429433 -5.599 0.058
49951.449595 -5.853 0.085
49952.529676 -5.615 0.031
49953.446400 -5.597 0.05
49954.534132 -5.701 0.082
49955.621678 -5.66 0.081
49957.399525 -5.629 0.033
49958.651366 -5.521 0.149
49961.412928 -5.363 0.069
49963.594375 -5.534 0.096
49965.458472 -5.784 0.147
49966.511157 -5.561 0.04
49967.406146 -5.629 0.061
49969.372153 -5.584 0.064
49970.369016 -5.583 0.075
49971.638762 -5.425 0.044
49972.382523 -5.616 0.05
49973.617662 -5.435 0.112
49974.585220 -5.37 0.043
49980.410174 -5.658 0.086
49982.345081 -5.612 0.065
49986.396597 -5.585 0.043
49987.355741 -5.557 0.03
49994.384502 -5.544 0.046
49994.591169 -5.621 0.039
49995.560822 -5.708 0.049
49996.418924 -5.616 0.043
49997.475694 -5.819 0.144
49998.499271 -5.605 0.044
50003.433958 -5.601 0.098
50005.414317 -5.244 0.031
50006.400417 -5.307 0.044
50007.482419 -5.625 0.06
50013.367569 -5.647 0.05
50015.336262 -3.481 6.909
50019.431563 -5.196 0.068
50021.427106 -5.543 0.061
50022.459444 -5.632 0.07
50029.303681 -5.83 0.103
50031.323218 -6.424 0.545
50031.341771 -5.623 0.151
50033.305185 -5.66 0.041
50038.379792 -5.632 0.021
50038.497442 -5.629 0.031
50044.288241 -5.788 0.092
50045.364687 -5.62 0.042
50046.350023 -5.683 0.063
50047.425162 -5.625 0.071
50048.404525 -5.348 0.054
50054.307326 -5.689 0.05
50057.329583 -5.615 0.121
50058.341435 -5.693 0.051
50061.340069 -5.76 0.042
50063.310532 -5.667 0.046
50066.343727 -5.415 0.031
50071.280058 -5.609 0.023
50072.342384 -5.7 0.063
50074.310822 -5.642 0.046
50077.381400 -5.562 0.019
50088.326250 -5.634 0.026
50089.320174 -5.652 0.032
50091.352442 -5.289 0.277
50091.397766 -5.609 0.025
50095.346123 -5.21 0.052
50105.323831 -5.636 0.047
50239.614225 -5.401 0.146
50263.606863 -5.731 0.073
50271.673738 -5.663 0.047
50276.586620 -5.747 0.039
50276.630868 -5.725 0.151
50278.531366 -5.601 0.062
50293.575972 -5.574 0.273
50296.587257 -5.69 0.08
50297.571493 -5.721 0.073
50300.485880 -5.778 0.125
50301.640856 -5.61 0.065
50302.494236 -5.305 0.109
50303.644375 -5.692 0.063
50304.540035 -5.637 0.062
50305.650058 -5.583 0.052
50307.474398 -5.632 0.067
50308.553322 -5.775 0.072
50310.596296 -5.634 0.043
50311.551829 -5.718 0.085
50315.522326 -5.352 0.04
50319.613287 -5.664 0.032
50320.650660 -5.62 0.084
50322.451262 -5.502 0.14
50327.576736 -5.813 0.096
50329.582963 -5.249 0.098
50333.468056 -5.498 0.074
50333.502755 -5.55 0.176
50335.508542 -5.621 0.039
50340.602083 -5.645 0.056
50341.470532 -5.635 0.058
50341.510822 -5.582 0.051
50346.553021 -5.51 0.094
50348.359016 -5.436 0.182
50349.473646 -5.535 0.04
50350.439861 -5.638 0.053
50352.399074 -5.658 0.109
50353.335069 -5.586 0.052
50359.408993 -5.599 0.028
50360.436030 -5.512 0.028
50364.327083 -5.516 0.08
50364.587326 -5.662 0.054
50366.428958 -5.628 0.031
50368.368183 -5.783 0.098
50369.388970 -5.599 0.021
50370.372407 -5.651 0.031
50371.355532 -5.603 0.026
50374.373229 -5.552 0.041
50376.353032 -5.482 0.09
50376.594803 -5.588 0.048
50377.381829 -5.223 0.033
50379.399294 -5.519 0.035
50380.354086 -5.405 0.123
50384.385729 -5.602 0.087
50385.436146 -5.634 0.061
50385.440567 -5.695 0.055
50389.284641 -5.595 0.04
50394.528287 -5.653 0.03
50395.369919 -5.586 0.03
50396.480567 -5.621 0.042
50397.426898 -5.713 0.063
50399.438160 -5.711 0.059
50401.424722 -5.622 0.054
50405.291933 -5.611 0.031
50406.291273 -5.513 0.029
50406.524664 -5.537 0.037
50407.324433 -5.338 0.061
50409.296065 -5.426 0.067
50410.372743 -5.668 0.051
50411.374387 -5.613 0.043
50416.480475 -5.649 0.064
50417.500150 -5.622 0.065
50419.286921 -5.634 0.071
50419.342755 -5.616 0.041
50420.339109 -5.573 0.031
50422.451030 -5.535 0.038
50424.297419 -5.514 0.049
50425.490440 -5.611 0.033
50426.336042 -5.611 0.025
50428.412616 -5.649 0.036
50429.480602 -5.633 0.077
50436.396134 -5.3 0.064
50437.320799 -5.278 0.066
50438.360868 -5.528 0.066
50451.391343 -5.19 0.033
50607.641435 -5.56 0.04
50614.629676 -5.612 0.088
50639.547373 -5.633 0.066
50642.505359 -5.37 0.062
50647.565370 -5.642 0.058
50650.479850 -5.556 0.362
50656.612465 -5.367 0.082
50659.485463 -5.38 0.035
50661.623356 -5.705 0.08
50669.503750 -5.62 0.035
50670.656597 -5.291 0.127
50675.471111 -5.763 0.231
50679.422627 -5.553 0.061
50680.600741 -5.591 0.036
50682.453773 -5.589 0.079
50684.616181 -5.548 0.221
50689.564086 -5.561 0.028
50701.557454 -5.361 0.029
50704.541470 -5.533 0.035
50714.465521 -5.637 0.038
50717.550937 -5.22 0.038
50719.490475 -5.384 0.054
50721.385764 -5.489 0.03
50722.513032 -5.595 0.048
50725.332940 -5.581 0.056
50730.411238 -5.63 0.021
50731.536539 -5.547 0.087
50733.405359 -5.31 0.088
50734.501377 -5.617 0.063
50736.366435 -5.516 0.199
50737.431053 -5.642 0.101
50739.340683 -5.655 0.109
50742.305613 -5.627 0.045
50744.511667 -5.66 0.042
50746.385914 -5.579 0.039
50748.359039 -5.391 0.073
50767.318912 -5.596 0.037
50769.392164 -5.666 0.04
50771.453843 -5.652 0.032
50775.478056 -5.52 0.1
50785.319896 -5.659 0.037
50796.309884 -5.382 0.057
50808.316435 -5.459 0.098
50812.365208 -5.646 0.029
50960.626308 -6.307 0.654
50973.558808 -5.741 0.229
50994.631030 -5.529 0.076
51000.587037 -5.475 0.05
51005.552847 -5.595 0.082
51017.536748 -5.674 0.053
51028.466447 -5.532 0.075
51033.648148 -5.627 0.049
51047.619815 -5.677 0.038
51051.538252 -5.652 0.046
51056.406933 -5.619 0.054
51061.467326 -5.549 0.073
51072.414873 -5.699 0.07
51073.585567 -5.162 0.071
51082.594711 -5.588 0.029
51085.362014 -5.719 0.08
51086.581412 -5.59 0.113
51089.466771 -5.338 0.11
51097.459722 -5.675 0.21
51099.576968 -5.588 0.167
51102.371123 -5.512 0.076
51106.435984 -5.416 0.095
51109.472373 -5.605 0.027
51111.437500 -6.243 0.286
51111.477662 -5.622 0.121
51113.547731 -5.659 0.08
51118.432083 -5.381 0.074
51120.481030 -5.482 0.054
51131.497870 -3.359 3.882
51136.526806 -5.572 0.049
51141.342674 -5.644 0.036
51147.454086 -5.561 0.027
51156.269641 -5.636 0.035
51183.344514 -5.595 0.032
51188.242870 -5.725 0.05
51350.669850 -5.638 0.055
51382.605521 -5.642 0.035
51389.617257 -5.634 0.099
51393.557442 -5.605 0.063
51401.545359 -5.225 0.061
51405.657141 -5.538 0.052
51408.601852 -5.646 0.052
51411.592847 -5.622 0.083
51414.526968 -5.537 0.037
51421.462396 -5.624 0.04
51424.478356 -5.661 0.044
51431.467130 -5.333 0.127
51433.593194 -5.652 0.04
51435.568542 -5.586 0.034
51440.429317 -5.635 0.05
51443.546042 -5.579 0.048
51450.408218 -5.534 0.099
51462.365278 -5.509 0.147
51463.537118 -5.597 0.049
51468.473854 -5.638 0.038
51471.379803 -5.608 0.033
51472.524039 -5.614 0.051
51478.357870 -5.217 0.075
51479.490509 -5.557 0.037
51484.263657 -5.64 0.052
51488.448588 -5.608 0.024
51491.480567 -5.418 0.065
51493.515324 -5.594 0.03
51495.492697 -5.737 0.045
51505.470833 -5.24 0.063
51510.444271 -5.652 0.024
51513.293056 -5.593 0.027
51514.451319 -5.708 0.04
51526.316157 -5.598 0.026
51541.344537 -5.626 0.03


==> reports/lombscargle_test.txt <==

Total iterations: 1000
With PeriodLS:
    - Total: 6525.18453836
    - Minimun: 6.22640109062
    - Maximun: 9.71483898163
    - Mean: 6.52518453836
    - Std: 0.205495699722
Without PeriodLS:
    - Total: 5166.43945622
    - Minimun: 4.88766717911
    - Maximun: 5.42107915878
    - Mean: 5.16643945622
    - Std: 0.125166909131


==> reports/py3k.txt <==
[Command] pylint --version 

pylint 1.8.2, 
astroid 1.6.1
Python 2.7.12 (default, Nov 19 2016, 06:48:10) 
[GCC 5.4.0 20160609]

-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-

[Command] pip freeze | grep caniusepython3 

caniusepython3==6.0.0

-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-*-

[Command] pylint --py3k FATS  

************* Module FATS
W:  1, 0: import missing `from __future__ import absolute_import` (no-absolute-import)
************* Module FATS.FeatureFunctionLib
W:  1, 0: import missing `from __future__ import absolute_import` (no-absolute-import)
W: 46,43: division w/o __future__ statement (old-division)
W: 59,20: division w/o __future__ statement (old-division)
W: 59,27: division w/o __future__ statement (old-division)
W: 64,41: division w/o __future__ statement (old-division)
W: 63,34: division w/o __future__ statement (old-division)
W: 67,36: division w/o __future__ statement (old-division)
W: 66,13: division w/o __future__ statement (old-division)
W: 79,15: division w/o __future__ statement (old-division)
W:135,31: division w/o __future__ statement (old-division)
W:139,19: division w/o __future__ statement (old-division)
W:148,30: division w/o __future__ statement (old-division)
W:157,30: division w/o __future__ statement (old-division)
W:165,15: division w/o __future__ statement (old-division)
W:192,19: division w/o __future__ statement (old-division)
W:198,63: division w/o __future__ statement (old-division)
W:227,65: division w/o __future__ statement (old-division)
W:226,46: division w/o __future__ statement (old-division)
W:231,40: division w/o __future__ statement (old-division)
W:230,17: division w/o __future__ statement (old-division)
E:237,12: print statement used (print-statement)
W:253,20: division w/o __future__ statement (old-division)
W:253,27: division w/o __future__ statement (old-division)
W:255,21: division w/o __future__ statement (old-division)
W:255,28: division w/o __future__ statement (old-division)
W:259,53: division w/o __future__ statement (old-division)
W:258,34: division w/o __future__ statement (old-division)
W:263,55: division w/o __future__ statement (old-division)
W:262,34: division w/o __future__ statement (old-division)
W:271,37: division w/o __future__ statement (old-division)
W:270,13: division w/o __future__ statement (old-division)
W:299,17: xrange built-in referenced (xrange-builtin)
W:301,21: xrange built-in referenced (xrange-builtin)
W:309,27: division w/o __future__ statement (old-division)
W:361,54: division w/o __future__ statement (old-division)
W:371,15: division w/o __future__ statement (old-division)
W:390,17: division w/o __future__ statement (old-division)
W:392,13: division w/o __future__ statement (old-division)
W:393,13: division w/o __future__ statement (old-division)
W:433,20: division w/o __future__ statement (old-division)
W:433,27: division w/o __future__ statement (old-division)
W:436,21: division w/o __future__ statement (old-division)
W:436,28: division w/o __future__ statement (old-division)
W:440,53: division w/o __future__ statement (old-division)
W:439,34: division w/o __future__ statement (old-division)
W:443,55: division w/o __future__ statement (old-division)
W:442,34: division w/o __future__ statement (old-division)
W:466,16: division w/o __future__ statement (old-division)
W:500,20: division w/o __future__ statement (old-division)
W:506,15: division w/o __future__ statement (old-division)
W:523,16: division w/o __future__ statement (old-division)
W:544,18: division w/o __future__ statement (old-division)
W:566,18: division w/o __future__ statement (old-division)
W:588,18: division w/o __future__ statement (old-division)
W:610,18: division w/o __future__ statement (old-division)
W:632,18: division w/o __future__ statement (old-division)
W:652,29: division w/o __future__ statement (old-division)
W:668,28: division w/o __future__ statement (old-division)
W:709,44: division w/o __future__ statement (old-division)
W:734,34: division w/o __future__ statement (old-division)
W:788,15: division w/o __future__ statement (old-division)
W:810,19: division w/o __future__ statement (old-division)
E:826,12: print statement used (print-statement)
W:844,49: division w/o __future__ statement (old-division)
E:849,12: print statement used (print-statement)
E:885,12: print statement used (print-statement)
W:902,12: division w/o __future__ statement (old-division)
W:931,27: division w/o __future__ statement (old-division)
W:935,38: division w/o __future__ statement (old-division)
W:940,22: division w/o __future__ statement (old-division)
W:950,32: division w/o __future__ statement (old-division)
E:956,16: print statement used (print-statement)
E:1004,12: print statement used (print-statement)
W:1018,19: division w/o __future__ statement (old-division)
E:1020,12: print statement used (print-statement)
W:1066,40: division w/o __future__ statement (old-division)
E:1091,12: print statement used (print-statement)
E:1104,12: print statement used (print-statement)
E:1116,12: print statement used (print-statement)
E:1128,12: print statement used (print-statement)
E:1140,12: print statement used (print-statement)
E:1152,12: print statement used (print-statement)
E:1164,12: print statement used (print-statement)
E:1176,12: print statement used (print-statement)
E:1188,12: print statement used (print-statement)
E:1200,12: print statement used (print-statement)
E:1212,12: print statement used (print-statement)
E:1224,12: print statement used (print-statement)
E:1236,12: print statement used (print-statement)
E:1248,12: print statement used (print-statement)
E:1260,12: print statement used (print-statement)
E:1273,12: print statement used (print-statement)
E:1285,12: print statement used (print-statement)
E:1297,12: print statement used (print-statement)
E:1309,12: print statement used (print-statement)
E:1321,12: print statement used (print-statement)
E:1333,12: print statement used (print-statement)
E:1345,12: print statement used (print-statement)
E:1357,12: print statement used (print-statement)
E:1424,12: print statement used (print-statement)
E:1436,12: print statement used (print-statement)
************* Module FATS.test_library
W:  3, 0: import missing `from __future__ import absolute_import` (no-absolute-import)
W: 37,39: division w/o __future__ statement (old-division)
W: 57,11: xrange built-in referenced (xrange-builtin)
W: 60,20: range built-in referenced when not iterating (range-builtin-not-iterating)
************* Module FATS.import_lightcurve
W:  3, 0: import missing `from __future__ import absolute_import` (no-absolute-import)
W: 20,12: Called a next() method on an object (next-method-called)
W: 25,21: map built-in referenced when not iterating (map-builtin-not-iterating)
************* Module FATS.import_lc_cluster
W:  3, 0: import missing `from __future__ import absolute_import` (no-absolute-import)
W: 23,17: xrange built-in referenced (xrange-builtin)
************* Module FATS.lomb
E:121, 0: Use of long suffix (long-suffix)
E:146, 0: Use of long suffix (long-suffix)
W: 31, 0: import missing `from __future__ import absolute_import` (no-absolute-import)
E: 51, 4: print statement used (print-statement)
W: 64,29: division w/o __future__ statement (old-division)
W: 66,12: division w/o __future__ statement (old-division)
W: 67,27: division w/o __future__ statement (old-division)
E:113, 4: print statement used (print-statement)
E:118, 4: print statement used (print-statement)
W:131, 8: division w/o __future__ statement (old-division)
W:141, 9: division w/o __future__ statement (old-division)
W:165,10: division w/o __future__ statement (old-division)
W:166,10: division w/o __future__ statement (old-division)
W:171,10: division w/o __future__ statement (old-division)
W:172,10: division w/o __future__ statement (old-division)
W:175, 8: division w/o __future__ statement (old-division)
W:189,19: division w/o __future__ statement (old-division)
W:202,19: division w/o __future__ statement (old-division)
************* Module FATS.Base
W:  1, 0: import missing `from __future__ import absolute_import` (no-absolute-import)
************* Module FATS.Feature
W:  1, 0: import missing `from __future__ import absolute_import` (no-absolute-import)
W: 86,43: dict.keys referenced when not iterating (dict-keys-not-iterating)
E: 96,40: print statement used (print-statement)
E:106,40: print statement used (print-statement)
W:120,23: dict.keys referenced when not iterating (dict-keys-not-iterating)
E:124,20: print statement used (print-statement)
E:130,20: print statement used (print-statement)
E:136,16: print statement used (print-statement)
************* Module FATS.featureFunction
W:  1, 0: import missing `from __future__ import absolute_import` (no-absolute-import)
************* Module FATS.PreprocessLC
W:  1, 0: import missing `from __future__ import absolute_import` (no-absolute-import)
W: 19,11: xrange built-in referenced (xrange-builtin)
W: 21,42: division w/o __future__ statement (old-division)
************* Module FATS.alignLC
W:  1, 0: import missing `from __future__ import absolute_import` (no-absolute-import)
W: 16,21: xrange built-in referenced (xrange-builtin)
W: 44,21: xrange built-in referenced (xrange-builtin)

------------------------------------------------------------------
Your code has been rated at 7.51/10 (previous run: 7.51/10, +0.00)



==> reports/pytest.txt <==
[Command] coverage run --source=FATS/FATS -m py.test -v 

============================= test session starts ==============================
platform linux2 -- Python 2.7.12, pytest-3.0.7, py-1.4.33, pluggy-0.4.0 -- /home/juan/proyectos/carpyncho_FATS/bin/python2
cachedir: .cache
rootdir: /home/juan/proyectos/carpyncho_FATS/paper/FATS, inifile:
collecting ... collected 19 items

FATS/test_library.py::test_Beyond1Std PASSED
FATS/test_library.py::test_Mean PASSED
FATS/test_library.py::test_Con PASSED
FATS/test_library.py::test_Eta_color PASSED
FATS/test_library.py::test_Eta_e PASSED
FATS/test_library.py::test_FluxPercentile PASSED
FATS/test_library.py::test_LinearTrend PASSED
FATS/test_library.py::test_Meanvariance PASSED
FATS/test_library.py::test_MedianAbsDev PASSED
FATS/test_library.py::test_PairSlopeTrend PASSED
FATS/test_library.py::test_Period_Psi PASSED
FATS/test_library.py::test_Q31 PASSED
FATS/test_library.py::test_Rcs PASSED
FATS/test_library.py::test_Skew PASSED
FATS/test_library.py::test_SmallKurtosis PASSED
FATS/test_library.py::test_Std PASSED
FATS/test_library.py::test_Stetson FAILED
FATS/test_library.py::test_Gskew PASSED
FATS/test_library.py::test_StructureFunction PASSED

=================================== FAILURES ===================================
_________________________________ test_Stetson _________________________________

white_noise = array([[  9.40082417e-01,   9.05846593e-01,  -1.65033614e+00, ...,
         -3...00000e+00, ...,
          9.99700000e+03,   9.99800000e+03,   9.99900000e+03]])

    def test_Stetson(white_noise):
    	# data, mjd, error, second_data, aligned_data, aligned_second_data, aligned_mjd = white_noise()
    
    	a = FeatureSpace(featureList=['SlottedA_length','StetsonK', 'StetsonK_AC', 'StetsonJ', 'StetsonL'])
>   	a=a.calculateFeature(white_noise)

FATS/test_library.py:286: 
_ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ 
FATS/Feature.py:142: in calculateFeature
    self.__result.append(f(self._X))
_ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ 

self = <FATS.FeatureFunctionLib.StetsonJ instance at 0x7ff0d904b518>
data = array([[  9.40082417e-01,   9.05846593e-01,  -1.65033614e+00, ...,
         -3...00000e+00, ...,
          9.99700000e+03,   9.99800000e+03,   9.99900000e+03]])

    def fit(self, data):
        aligned_magnitude = data[4]
        aligned_magnitude2 = data[5]
>       aligned_error = data[7]
E       IndexError: index 7 is out of bounds for axis 0 with size 7

FATS/FeatureFunctionLib.py:429: IndexError
===================== 1 failed, 18 passed in 36.72 seconds =====================
Name                         Stmts   Miss  Cover
------------------------------------------------
FATS/Base.py                     7      2    71%
FATS/Feature.py                 97     61    37%
FATS/FeatureFunctionLib.py     814    306    62%
FATS/PreprocessLC.py            21     17    19%
FATS/__init__.py                 4      0   100%
FATS/alignLC.py                 43     41     5%
FATS/featureFunction.py          6      0   100%
FATS/import_lc_cluster.py       17     13    24%
FATS/import_lightcurve.py       20     16    20%
FATS/lomb.py                    83     12    86%
FATS/test_library.py           137      4    97%
------------------------------------------------
TOTAL                         1249    472    62%


==> reports/sloccount.txt <==
Creating filelist for FATS
Categorizing files.
Finding a working MD5 command....
Found a working MD5 command.
Computing results.


SLOC	Directory	SLOC-by-Language (Sorted)
1334    FATS            python=1334


Totals grouped by language (dominant language first):
python:        1334 (100.00%)




Total Physical Source Lines of Code (SLOC)                = 1,334
Development Effort Estimate, Person-Years (Person-Months) = 0.27 (3.25)
 (Basic COCOMO model, Person-Months = 2.4 * (KSLOC**1.05))
Schedule Estimate, Years (Months)                         = 0.33 (3.91)
 (Basic COCOMO model, Months = 2.5 * (person-months**0.38))
Estimated Average Number of Developers (Effort/Schedule)  = 0.83
Total Estimated Cost to Develop                           = $ 36,564
 (average salary = $56,286/year, overhead = 2.40).
SLOCCount, Copyright (C) 2001-2004 David A. Wheeler
SLOCCount is Open Source Software/Free Software, licensed under the GNU GPL.
SLOCCount comes with ABSOLUTELY NO WARRANTY, and you are welcome to
redistribute it under certain conditions as specified by the GNU GPL license;
see the documentation for details.
Please credit this data as "generated using David A. Wheeler's 'SLOCCount'."

